How Far Does BERT Look At:Distance-based Clustering and Analysis of BERT$'$s Attention

Recent research on the multi-head attention mechanism, especially that in pre-trained models such as BERT, has shown us heuristics and clues in analyzing various aspects of the mechanism. As most of the research focus on probing tasks or hidden states, previous works have found some primitive patterns of attention head behavior by heuristic analytical methods, but a more systematic analysis specific on the attention patterns still remains primitive. In this work, we clearly cluster the attention heatmaps into significantly different patterns through unsupervised clustering on top of a set of proposed features, which corroborates with previous observations. We further study their corresponding functions through analytical study. In addition, our proposed features can be used to explain and calibrate different attention heads in Transformer models.

==> fig/src/clustering_result/large_mnli_tsne.txt <==
1,1,1,1,1,1,1,3,1,1,1,1,1,1,1,1
1,1,3,1,1,1,3,1,2,1,1,1,3,1,1,1
1,1,3,3,1,0,1,1,1,1,1,1,1,1,1,1
1,3,3,1,3,1,1,1,1,1,3,1,3,1,1,1
1,1,1,1,1,1,1,1,1,1,1,1,1,3,1,3
1,1,3,1,1,1,1,1,1,1,3,2,1,1,1,1
1,1,2,1,1,1,3,2,1,1,1,1,3,3,3,1
2,0,3,2,1,2,3,3,2,1,1,2,2,1,2,3
0,0,2,2,1,2,3,2,2,2,3,1,2,3,3,3
2,2,2,2,0,2,2,2,1,2,2,2,3,2,1,2
0,2,2,3,2,2,2,3,2,1,2,2,2,2,3,3
2,1,2,1,1,2,2,2,2,3,2,1,2,0,3,2
2,2,1,2,3,0,2,2,2,2,3,2,2,1,3,3
3,2,2,2,0,2,2,3,2,3,2,3,2,1,1,2
2,2,3,1,1,2,2,3,2,2,2,2,3,2,1,2
2,2,3,2,2,2,2,2,3,2,0,2,2,2,2,2
3,1,3,2,3,3,3,2,3,3,3,2,3,2,3,2
2,2,3,2,2,3,3,3,2,2,3,3,2,2,3,3
2,3,2,2,2,3,3,3,3,3,3,2,2,3,2,0
2,3,2,2,2,3,3,3,2,3,3,3,3,1,3,2
0,0,0,0,3,0,0,0,0,0,2,0,2,0,0,2
0,0,0,0,0,0,3,0,0,0,0,2,0,0,0,0
0,0,1,0,0,0,0,0,1,1,0,0,0,0,0,0
1,2,0,0,0,0,1,0,0,0,0,0,0,0,0,0


==> fig/src/clustering_result/large_mrpc_tsne.txt <==
1,1,1,1,1,1,1,2,1,1,1,1,1,1,1,1
1,1,1,1,1,1,2,1,0,1,1,1,2,1,1,1
1,1,2,2,1,0,1,1,1,1,1,1,1,1,1,1
1,2,2,1,2,1,1,1,1,1,2,0,2,1,1,1
1,1,1,1,1,0,1,1,1,1,1,1,1,2,0,2
0,0,2,1,1,0,1,1,1,1,2,0,0,0,0,1
1,0,0,0,1,1,2,1,1,1,1,1,2,2,2,1
0,0,2,0,1,0,2,2,0,1,1,0,0,1,0,2
2,0,2,0,1,0,2,0,0,0,2,1,0,0,2,2
0,0,0,0,0,0,0,0,1,1,0,0,2,0,1,0
0,0,0,2,0,0,0,2,0,0,0,0,0,1,2,2
1,1,0,1,1,0,0,2,0,2,0,1,0,2,2,0
0,0,1,1,2,2,0,0,0,0,2,0,0,1,2,2
2,0,0,0,2,2,0,2,0,2,0,2,0,1,1,0
0,0,2,0,1,0,2,2,0,0,0,0,2,0,0,1
0,0,2,1,1,0,0,0,2,0,2,0,2,2,2,2
2,1,2,0,2,2,2,0,2,2,2,2,2,0,2,2
0,0,2,2,0,2,2,2,0,3,2,2,0,0,2,2
2,2,0,0,0,2,2,2,2,2,2,0,2,2,2,2
2,2,0,2,0,0,0,2,0,1,0,0,2,0,2,0
3,0,3,3,3,3,2,3,3,0,0,3,3,3,3,3
3,3,3,3,2,3,3,3,3,3,3,3,3,3,2,3
3,3,3,3,3,3,3,3,3,1,3,3,3,3,3,3
3,2,3,3,2,2,2,2,2,3,3,3,3,2,3,3


==> fig/src/clustering_result/large_pretrain_tsne.txt <==
3,3,3,3,3,3,3,2,3,3,3,3,3,3,3,3
3,3,3,3,3,3,2,3,3,3,3,3,2,3,3,3
3,3,2,2,3,3,3,3,3,3,3,3,3,3,3,3
3,2,2,3,2,3,3,3,3,3,2,3,2,3,3,3
3,3,3,3,3,3,3,3,3,3,3,3,3,2,3,2
3,3,2,3,3,3,3,3,3,3,2,1,3,3,2,3
3,3,2,3,3,3,2,3,3,3,3,3,2,2,2,3
1,1,2,1,3,1,2,2,3,3,3,1,3,3,3,2
2,3,2,1,3,1,2,1,1,3,2,3,1,1,2,2
1,1,1,3,1,1,1,1,3,1,1,1,2,1,3,1
0,1,1,1,1,1,1,2,1,3,3,1,1,1,2,2
2,3,1,2,3,1,1,2,1,2,1,3,1,0,2,1
1,1,3,3,2,0,1,1,1,1,2,1,1,3,2,2
2,1,1,1,1,2,1,2,1,2,1,2,1,1,1,1
1,1,2,1,1,1,2,2,1,2,1,1,2,1,1,2
1,1,2,1,1,1,1,1,2,1,1,1,2,2,2,1
2,3,2,1,2,1,2,1,2,2,2,2,2,1,2,2
1,1,2,2,1,2,2,2,1,2,2,2,1,1,2,2
1,2,1,1,1,2,2,2,2,2,2,1,2,1,1,3
1,1,1,1,1,1,1,2,1,2,3,1,1,1,1,1
0,0,0,0,0,3,0,0,0,0,0,0,0,0,0,1
0,1,0,0,0,0,1,3,0,0,1,0,0,0,0,0
0,0,3,0,0,0,0,0,1,3,0,0,0,0,0,0
1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> fig/src/clustering_result/large_squad_tsne.txt <==
0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0
0,0,0,0,0,0,1,0,0,0,0,0,1,0,0,0
0,0,1,1,0,0,0,0,0,0,0,0,0,0,0,0
0,1,1,0,1,0,0,0,0,0,1,0,1,0,0,0
0,2,0,0,0,0,0,0,0,0,0,0,0,1,0,1
2,0,1,0,0,0,0,0,0,0,1,2,0,0,2,0
0,0,2,0,0,0,1,0,0,2,0,2,1,1,1,0
2,2,1,2,2,2,1,1,2,2,0,0,2,2,2,1
0,0,1,2,2,2,1,2,2,2,1,1,2,3,1,1
2,2,2,2,3,2,2,2,0,2,2,2,1,2,2,2
0,2,2,1,2,2,2,1,2,0,0,2,2,2,1,1
2,0,2,2,0,2,2,2,2,1,2,0,2,0,1,2
2,2,0,0,1,0,2,0,2,2,1,2,2,0,1,1
3,2,2,2,3,3,2,1,2,1,2,1,2,0,0,2
2,0,1,0,2,3,2,1,2,2,2,2,3,2,0,2
2,2,1,2,2,2,2,2,1,2,2,2,1,1,1,2
1,0,1,2,3,3,3,2,1,1,1,3,1,2,1,3
3,3,1,1,1,1,1,1,3,1,1,1,1,2,1,1
1,1,3,3,1,1,1,1,1,1,1,3,1,1,1,2
3,1,1,1,2,1,3,1,2,1,0,1,3,3,1,1
3,3,3,3,1,3,2,1,3,2,3,3,1,3,3,2
3,2,2,3,3,3,0,0,2,3,2,2,3,2,2,3
3,3,0,3,2,3,3,3,2,0,2,3,2,3,1,3
2,0,3,3,2,3,3,0,3,3,3,3,3,0,3,3


==> fig/src/dependency_parsing_layer.csv <==
0.569156587,0.347899169,0.494569749,0.913419902,0.899999976,0.463687152,0.217795491,0.936554134,0.233463034,0.255580366,0.382445127,0.057142857,0.605065644
0.587710798,0.519230783,0.469352007,0.920444846,0.958188176,0.529411793,0.180107534,0.954651177,0.311460257,0.320366144,0.436314374,0.136304066,0.436883628
0.557108402,0.447037697,0.471729964,0.920274317,0.907665491,0.403741241,0.24287653,0.949610054,0.1965812,0.44739756,0.513586938,0.185430467,0.231884062
0.639678717,0.438061029,0.504553735,0.915860355,0.878504694,0.580803931,0.417312652,0.920467854,0.491211832,0.520833313,0.382436275,0.284353733,0.46405822
0.636224866,0.408620685,0.475506753,0.847502172,0.891122282,0.608799994,0.515584409,0.910588264,0.379852116,0.492896169,0.362857133,0.530303001,0.525641024
0.578473866,0.28315413,0.411198586,0.859347463,0.875,0.544642866,0.302295923,0.934718072,0.425045699,0.477720201,0.355555564,0.298076928,0.351173699
0.632851362,0.317460328,0.475021899,0.847079039,0.7644068,0.601926148,0.465608478,0.919044852,0.555658638,0.537209332,0.302941173,0.541284382,0.448308259
0.650441766,0.516423345,0.433501691,0.883128285,0.715986371,0.725363493,0.413350463,0.851763308,0.590627789,0.625277162,0.609550536,0.386084586,0.433526009
0.660883486,0.477313966,0.526534021,0.823249757,0.792727292,0.692245543,0.552989125,0.883086026,0.428436905,0.622030258,0.398976982,0.584210515,0.558680892
0.551967859,0.36427319,0.389920413,0.738926768,0.721052647,0.563380301,0.438461542,0.819053352,0.186666667,0.575892866,0.507204592,0.287323952,0.505365849
0.587791145,0.304728538,0.343585223,0.779646397,0.701342285,0.578730404,0.577483416,0.860311747,0.41566819,0.506077349,0.68475455,0.456021637,0.412476718
0.618313253,0.481802434,0.275831878,0.778295875,0.727580369,0.759903014,0.565508008,0.830558836,0.590476215,0.519650638,0.725543499,0.407932013,0.398510247
0.592530072,0.341296941,0.474845529,0.74581939,0.752941191,0.579033554,0.618008196,0.759029031,0.473781049,0.473340601,0.422651947,0.572443187,0.446064144
0.60650599,0.194244608,0.375,0.808445811,0.564724922,0.53527981,0.671484888,0.806340039,0.499122798,0.588235319,0.452830195,0.565585315,0.575638533
0.585220873,0.329090923,0.325463742,0.771164,0.552805305,0.673826575,0.546772063,0.798255801,0.47780925,0.561521232,0.57662338,0.188267395,0.552758932
0.564819276,0.21223022,0.326860845,0.686637938,0.777969003,0.535510182,0.767160177,0.739408016,0.358341545,0.539045572,0.300000012,0.265873015,0.662801921
0.634136498,0.43304348,0.360876888,0.824733496,0.521052659,0.693163753,0.772423029,0.746674716,0.693383038,0.515743732,0.347578347,0.671523154,0.422660112
0.563453794,0.27224198,0.410301954,0.677815437,0.517482519,0.546416938,0.797829032,0.617971003,0.595307946,0.606093585,0.201570675,0.605451941,0.459265888
0.537269056,0.335125446,0.397610933,0.70104897,0.420138896,0.449612409,0.719727874,0.466743797,0.673713207,0.710412145,0.164556965,0.553619325,0.426851839
0.432449788,0.177935943,0.225862071,0.703463197,0.393673122,0.523064256,0.4871099,0.378253311,0.378167629,0.497844815,0.05276382,0.373230368,0.321153849
0.443775088,0.203636363,0.329565227,0.654445827,0.448154658,0.398373991,0.569333315,0.419200957,0.226135314,0.354908317,0.101648353,0.292613626,0.600742817
0.378634512,0.023178808,0.124143839,0.597528696,0.352941185,0.304383129,0.329065293,0.583085179,0.485401452,0.255387932,0.125348195,0.141258746,0.432673275
0.35751003,0.072953738,0.184143215,0.771974504,0.04217926,0.450244695,0.081989244,0.546107769,0.29801324,0.202072546,0.064245813,0.178217828,0.157894731
0.298955828,0.003642987,0.117696866,0.735652149,0.022767074,0.268715531,0.13695091,0.414403766,0.075576037,0.051664755,0.017094018,0.078189299,0.416356891
0.566265047,0.309440553,0.511423528,0.912658215,0.904847383,0.527710855,0.243741766,0.935384631,0.22131148,0.210752681,0.457446814,0.089136489,0.55273068
0.586907625,0.58093524,0.43440488,0.927498937,0.938162565,0.519967377,0.18577075,0.951779544,0.360909104,0.294680864,0.430851072,0.114285715,0.426229507
0.561847389,0.377737224,0.495511681,0.928198457,0.902027011,0.426470578,0.155352473,0.944223106,0.272727281,0.350215524,0.518413603,0.173677072,0.321327001
0.639036119,0.358490556,0.536860347,0.918975651,0.910652936,0.620689631,0.296657383,0.916374266,0.597847342,0.432138979,0.423913032,0.303744793,0.448705643
0.628754973,0.412087917,0.418244392,0.874787748,0.840909064,0.582113802,0.354929566,0.9155581,0.584103525,0.521111131,0.312328756,0.388663977,0.481551558
0.583855391,0.233743414,0.439790577,0.861616611,0.858823538,0.45846644,0.427622855,0.938775539,0.373552114,0.527472556,0.378917366,0.295238107,0.349162012
0.63060236,0.301507533,0.44745484,0.853400946,0.776094258,0.541291893,0.564539015,0.921232879,0.551196158,0.535673857,0.388571441,0.543296099,0.397000015
0.653253019,0.419410735,0.489196211,0.861477554,0.749552786,0.713719249,0.541443825,0.864768684,0.520985425,0.618568242,0.589610398,0.529331505,0.412037045
0.655100405,0.438756853,0.540897071,0.820675135,0.75874126,0.68359375,0.57656461,0.864864886,0.445488721,0.644721925,0.481958777,0.580871999,0.4907749
0.549477875,0.48854962,0.399649441,0.693106294,0.635531127,0.53725493,0.442838371,0.83737433,0.343462259,0.625290036,0.455525607,0.335135132,0.301435411
0.591164649,0.353322536,0.322147638,0.767050505,0.739602149,0.57429719,0.572214603,0.865317941,0.459485233,0.48113209,0.658974349,0.356955379,0.459684879
0.61461848,0.381944448,0.308020473,0.777064621,0.683501661,0.70569104,0.649145842,0.874692857,0.496472657,0.46674183,0.720867217,0.461864412,0.467741936
0.596546173,0.313274324,0.473315835,0.730518043,0.758445919,0.625716627,0.569999993,0.77116704,0.458531946,0.528089881,0.430136979,0.606648207,0.44234404
0.609718859,0.198970839,0.435273677,0.752313793,0.659130454,0.505082071,0.644501269,0.823598802,0.572237968,0.617551446,0.448548824,0.560839176,0.572115362
0.58096385,0.351063818,0.368197292,0.727465093,0.56583631,0.634304225,0.682926834,0.80975318,0.38046512,0.585912466,0.419825077,0.232142851,0.564198673
0.5548594,0.207578257,0.372687221,0.702667832,0.805921078,0.556818187,0.717663407,0.682424247,0.63886255,0.547568738,0.264781505,0.287308216,0.381086141
0.634056211,0.393103451,0.434012413,0.827295721,0.443082303,0.550868511,0.741730273,0.796610177,0.525092959,0.513023794,0.418282539,0.701101899,0.545976996
0.560401559,0.324137926,0.514358103,0.712094665,0.513513505,0.414342642,0.773972631,0.592741907,0.660447776,0.551224947,0.148051947,0.562318861,0.462715119
0.5435341,0.335559279,0.238715276,0.688153327,0.382513672,0.574685514,0.740346193,0.506065845,0.625794709,0.734135687,0.22740525,0.544217706,0.496524334
0.427710831,0.164644718,0.276897401,0.66417253,0.476027399,0.37872684,0.429495484,0.418591231,0.434699714,0.493243247,0.049180329,0.430555552,0.320305049
0.4294779,0.189982727,0.405217379,0.706512451,0.342954159,0.414157838,0.259668499,0.359954357,0.610536218,0.325363815,0.108187132,0.353103459,0.224000007
0.388995975,0.054481547,0.177046269,0.697684586,0.261180669,0.351097167,0.372881353,0.450946629,0.551401854,0.226455033,0.138297871,0.234735414,0.299810261
0.371325284,0.058519792,0.257217854,0.781479895,0.122164048,0.355411947,0.051880676,0.534403682,0.460405171,0.121412806,0.054945055,0.15384616,0.154210031
0.29598394,0.003472222,0.082214765,0.701298714,0.044628099,0.25,0.03888889,0.310005784,0.36113745,0.104705885,0.041208792,0.042465754,0.397890687
0.571003973,0.346938789,0.453919023,0.927016616,0.87971276,0.533120513,0.241011977,0.934655786,0.230627313,0.246857136,0.356940508,0.047008548,0.580916762
0.58240962,0.557142854,0.497418255,0.907337546,0.963604867,0.458265126,0.207723036,0.952322721,0.394470036,0.289054185,0.415760875,0.130069926,0.401717544
0.55630523,0.431818187,0.475195825,0.926253676,0.915662646,0.434563756,0.122758619,0.936536193,0.250229985,0.352607697,0.530997276,0.177374303,0.268656731
0.63493973,0.425986856,0.495350808,0.883239985,0.867030978,0.632221341,0.302294195,0.932361543,0.596700251,0.519953072,0.381868124,0.208450705,0.46458143
0.636867464,0.460595459,0.486509264,0.855187654,0.854304612,0.583126545,0.452380955,0.903538823,0.469597757,0.510714293,0.370370358,0.5,0.520992339
0.581606388,0.262786597,0.448247075,0.852815688,0.862989306,0.458096027,0.312414736,0.930710495,0.315348834,0.506479502,0.504273534,0.30112046,0.460877866
0.621285141,0.329032272,0.432363003,0.820569873,0.749169409,0.581472278,0.544568241,0.934859157,0.462559253,0.596452355,0.327225119,0.572569907,0.424519658
0.655501962,0.422018349,0.512685895,0.857443213,0.7644068,0.682071686,0.568464756,0.88452518,0.528964877,0.603594065,0.560526311,0.409589052,0.431568444
0.651726902,0.5,0.551020384,0.838260889,0.764814794,0.668585539,0.522697806,0.840734184,0.500486851,0.663387954,0.394329906,0.597796142,0.403284669
0.549236953,0.358792186,0.408703059,0.729683518,0.639261723,0.549295783,0.441576093,0.820135057,0.290444642,0.640744805,0.466307282,0.295793772,0.395283014
0.585622489,0.340073526,0.340033501,0.776106179,0.73208189,0.644534409,0.524999976,0.850086153,0.230000004,0.518032789,0.654178679,0.496473908,0.506137848
0.608192742,0.394511163,0.314042538,0.76468122,0.656363666,0.747434914,0.567530692,0.881602943,0.545541704,0.437980235,0.678362548,0.435020506,0.403136522
0.591646552,0.352517992,0.404418021,0.709677398,0.789559543,0.668292701,0.614329278,0.790398121,0.422867507,0.479498863,0.426592797,0.540245593,0.480457574
0.603132486,0.20408164,0.350041777,0.781315446,0.625899255,0.599190295,0.663526237,0.764350474,0.560353279,0.628278196,0.377604157,0.523744941,0.515611053
0.57341361,0.324652791,0.292845249,0.810374916,0.549565196,0.715559185,0.654442906,0.729745686,0.508244395,0.596417308,0.506702423,0.16534391,0.365094334
0.564096391,0.258232236,0.383642495,0.70891422,0.743103445,0.589371979,0.776712358,0.705219448,0.541436493,0.474040627,0.275964379,0.321870714,0.465583175
0.625060201,0.465034962,0.412780643,0.80964911,0.466777414,0.598387122,0.691699624,0.795195222,0.62602365,0.526659429,0.290858716,0.661725044,0.507122517
0.563614428,0.290613711,0.478026897,0.724625289,0.454855204,0.463592231,0.812977076,0.588134646,0.620000005,0.547380149,0.137096778,0.5625,0.487276167
0.549558222,0.341726631,0.32937181,0.699568987,0.425347209,0.497607648,0.700268805,0.497326195,0.643054307,0.725165546,0.203966007,0.574149668,0.505671084
0.429156601,0.168717042,0.154676259,0.633406579,0.396460176,0.546801865,0.544726312,0.419943035,0.317050695,0.510089695,0.067024127,0.335644931,0.464552253
0.443212837,0.167272732,0.207894742,0.747874141,0.33706069,0.579838693,0.474666655,0.351667643,0.461914063,0.356659144,0.155672818,0.300824165,0.358348966
0.385060221,0.041884817,0.112931035,0.591402531,0.370558381,0.40411523,0.407643318,0.561046541,0.311627895,0.344431698,0.124352328,0.163434908,0.437559575
0.360481918,0.091216214,0.282096058,0.770150602,0.068661973,0.332022041,0.110067114,0.55959475,0.434343427,0.130841121,0.071216621,0.204638466,0.05882353
0.295742959,0.019400353,0.015075377,0.799217761,0.016100179,0.501589835,0.024930747,0.240751609,0.382826477,0.068476975,0.021563342,0.056149732,0.143126175
0.566024065,0.373626381,0.368246049,0.924872637,0.861403525,0.558213711,0.224043712,0.93922019,0.272904485,0.196648046,0.459770113,0.040575918,0.558300376
0.587309241,0.600000024,0.457068503,0.928449035,0.957912445,0.577669919,0.210596025,0.948900759,0.283457249,0.265695065,0.437681168,0.156532988,0.407122225
0.557911634,0.409807354,0.444538534,0.925438583,0.893542767,0.465805471,0.176035509,0.935521662,0.235912129,0.449068993,0.553246737,0.181326121,0.21919097
0.627469838,0.407196969,0.439541042,0.895560265,0.851398587,0.667779624,0.317482531,0.916423142,0.510464072,0.480423272,0.370967746,0.28840971,0.497196257
0.641445756,0.430604994,0.553431809,0.845322251,0.858208954,0.536585391,0.356382966,0.89969039,0.4558011,0.5694592,0.364145666,0.497289985,0.632495165
0.585622489,0.296296299,0.409129322,0.849233389,0.880415916,0.506578922,0.360107094,0.94152391,0.282945722,0.522133946,0.508771956,0.286493868,0.459031671
0.627871454,0.225454539,0.414613426,0.853791356,0.745487392,0.634185314,0.536553502,0.921856642,0.528846145,0.588103235,0.309248567,0.545454562,0.382242978
0.652610421,0.434094906,0.490924805,0.876569033,0.710069418,0.698310554,0.423347384,0.870623171,0.401654422,0.629508197,0.587392569,0.509116411,0.541745722
0.65437746,0.509874344,0.541125536,0.822974682,0.713774621,0.659437776,0.54353565,0.874927938,0.424761891,0.578890085,0.549738228,0.572789133,0.520547926
0.540481925,0.405315608,0.299416184,0.711613774,0.59519726,0.546687961,0.451977402,0.848377585,0.327915877,0.595744669,0.560471952,0.331529081,0.326325417
0.586746991,0.33448875,0.264214039,0.82745266,0.767676771,0.675357461,0.59523809,0.813589871,0.337178349,0.467299581,0.690410972,0.46174863,0.402546525
0.624096394,0.450087577,0.364818037,0.789893627,0.67832166,0.67288959,0.624020875,0.869082391,0.36866793,0.50359714,0.697674394,0.645400584,0.496323526
0.586987913,0.30344829,0.395759732,0.726843894,0.765993237,0.700243711,0.592689276,0.756741226,0.403863847,0.431646943,0.352583587,0.561428547,0.5345667
0.606586337,0.310763896,0.342465758,0.76018101,0.620338976,0.540080965,0.638184249,0.79859072,0.563685656,0.665924251,0.510752678,0.610889792,0.475665748
0.576305211,0.327956975,0.341597795,0.80507344,0.52364862,0.63003093,0.657024801,0.752789199,0.552962303,0.602620065,0.522346377,0.215988785,0.366900176
0.5690763,0.219343692,0.340371609,0.735680938,0.740540564,0.588139713,0.782786906,0.700059295,0.568949759,0.578485191,0.287709504,0.347202301,0.410714298
0.625220835,0.381918818,0.406276494,0.790097356,0.584564865,0.690072656,0.812668443,0.747742295,0.389622629,0.528525293,0.337078661,0.694329202,0.596943676
0.565060198,0.265517235,0.361038953,0.742954731,0.480341882,0.520918787,0.71938777,0.611338377,0.589251459,0.530769229,0.219251335,0.573654413,0.540307105
0.557590365,0.354838699,0.353595883,0.713128746,0.429856122,0.555555582,0.771466315,0.49369368,0.475092262,0.687642992,0.195767194,0.598937571,0.638679266
0.429718852,0.157723576,0.281938314,0.660000026,0.383701175,0.422501981,0.441416889,0.434939772,0.515865803,0.428571433,0.050445102,0.407407403,0.282568812
0.443614453,0.180357143,0.204683438,0.716327429,0.298214287,0.561532199,0.467362911,0.43192488,0.351818174,0.438888878,0.082621083,0.35588634,0.469935238
0.38393572,0.019713262,0.170283809,0.621193171,0.287744224,0.342431754,0.423913032,0.538933158,0.434115529,0.340860218,0.117318437,0.107246377,0.359141797
0.364819258,0.065857887,0.320291162,0.745354712,0.100854702,0.470261693,0.092696629,0.515451908,0.056902986,0.109010011,0.091397852,0.158402205,0.410714298
0.297429711,0.050347224,0.090026475,0.759532034,0.017953321,0.412438631,0.037956204,0.307073027,0.2580055,0.03763441,0.025974026,0.063829787,0.332710266
0.55919677,0.346283793,0.408657998,0.91218251,0.899827302,0.503268003,0.24732621,0.943853438,0.290654212,0.203644156,0.400000006,0.060646899,0.521908462
0.589156628,0.511437893,0.440823317,0.924066901,0.950266421,0.532244921,0.210453928,0.952573717,0.383060634,0.288888901,0.522598863,0.134986222,0.395176262
0.564176679,0.399267405,0.444717437,0.919085324,0.928455293,0.441897243,0.194174752,0.958357453,0.203373939,0.334831446,0.504043102,0.256186306,0.345864654
0.631807208,0.398563743,0.479793638,0.910467148,0.848056555,0.618368983,0.327052504,0.930994153,0.39150089,0.481720418,0.450581402,0.293706298,0.587896228
0.642730892,0.342412442,0.506172836,0.869583488,0.876325071,0.589991927,0.464619488,0.913572729,0.446096659,0.519167602,0.364611268,0.532060027,0.558935344
0.588032126,0.310344815,0.43394649,0.841256022,0.875,0.519215047,0.49682337,0.941425145,0.293650806,0.456983238,0.520231187,0.269064754,0.463049591
0.627148569,0.317919075,0.448858827,0.843668103,0.755963326,0.538277507,0.5693717,0.92080313,0.405865669,0.60489881,0.305263162,0.546391726,0.490926445
0.649718881,0.487132341,0.488793105,0.851898193,0.765517235,0.673570812,0.481233239,0.870684624,0.495701998,0.651013851,0.569405079,0.504936516,0.398680478
0.653734922,0.511945367,0.472888887,0.789069176,0.777210891,0.730016291,0.650704205,0.897827387,0.456834525,0.561085999,0.498637617,0.544854879,0.427073389
0.549558222,0.323232323,0.427812219,0.729441822,0.685512364,0.508103728,0.485237479,0.813032866,0.273346305,0.561974764,0.528497398,0.330578506,0.425492048
0.587148547,0.439926058,0.290082633,0.772507668,0.686238527,0.621644318,0.576379955,0.866896152,0.531598508,0.467248917,0.668508291,0.400552481,0.259907842
0.620000005,0.402826846,0.384682328,0.792324066,0.679347813,0.677672982,0.641853929,0.842227399,0.593457937,0.494266063,0.702777803,0.459459454,0.358222216
0.58618474,0.344709903,0.435224384,0.734395206,0.74727273,0.614192486,0.620000005,0.78273809,0.433150172,0.504347801,0.415204674,0.520491779,0.441947579
0.612449765,0.273905993,0.443265319,0.747953475,0.665557384,0.585427165,0.520166874,0.80173409,0.681726933,0.615982234,0.489361703,0.550561786,0.398865789
0.580240965,0.307829171,0.391122282,0.817824364,0.501661122,0.58305645,0.660574436,0.754728138,0.391955107,0.662624061,0.514588833,0.328947365,0.448443592
0.560240924,0.258302569,0.256326526,0.742682397,0.710526288,0.591537833,0.726329446,0.698440194,0.481515706,0.552291393,0.384401113,0.446991414,0.424413145
0.627309203,0.399299473,0.497427106,0.815602839,0.437728941,0.617055535,0.828610003,0.737485468,0.665342629,0.556603789,0.32020998,0.64580369,0.374389052
0.563132524,0.238095239,0.44083333,0.784086227,0.439285725,0.462993413,0.728057563,0.542464137,0.698604643,0.576557577,0.150417835,0.534361839,0.442400783
0.546907604,0.368881106,0.226056948,0.708828509,0.387755096,0.60266,0.687581718,0.495642066,0.703669727,0.728603601,0.14845939,0.6320225,0.365736276
0.420722872,0.180357143,0.364470392,0.626275539,0.440140843,0.322142273,0.495118558,0.413461536,0.283636361,0.453828841,0.118840583,0.392807752,0.452446908
0.436385542,0.070763499,0.379819512,0.569565237,0.367892981,0.368006319,0.332432419,0.61646235,0.486742437,0.330178767,0.095092021,0.45949927,0.354048967
0.38682729,0.041441441,0.291338593,0.642217457,0.29285714,0.175850898,0.42592594,0.529982865,0.348113209,0.282817513,0.138964579,0.179562047,0.468306541
0.363694757,0.061359867,0.274725288,0.765292823,0.06239168,0.491673261,0.21159029,0.545719266,0.077735126,0.062283736,0.084548108,0.222516552,0.269194305
0.299277097,0.00877193,0.19706136,0.773725808,0.029654035,0.220873788,0.119736843,0.234929577,0.25601539,0.172185436,0.02253521,0.036161337,0.300000012
0.564979911,0.344262302,0.422123879,0.932203412,0.881756783,0.537909031,0.305479467,0.938095212,0.320147187,0.176220804,0.40455839,0.070247933,0.443809509
0.585542142,0.579391897,0.41575858,0.932432413,0.945485532,0.597167611,0.133241758,0.94687134,0.411433935,0.263100445,0.467213124,0.089108914,0.3594203
0.559759021,0.424908429,0.442028999,0.916053653,0.884940803,0.474960864,0.126288652,0.941601753,0.201252237,0.396788985,0.515669525,0.227886051,0.295761079
0.629879475,0.433098584,0.498723418,0.906700611,0.859929085,0.61007309,0.427236319,0.909529567,0.412940055,0.447019875,0.444751382,0.267759562,0.489963502
0.637670636,0.419410735,0.431718051,0.865145206,0.871086538,0.64016062,0.427440643,0.897280991,0.433488369,0.552927911,0.407202214,0.527631581,0.515819728
0.577670634,0.343362838,0.363954514,0.858634174,0.861111104,0.50663352,0.387671232,0.937254906,0.317808211,0.522629321,0.5,0.257412404,0.33872503
0.622730911,0.27935943,0.489704579,0.8369748,0.749568224,0.53522265,0.616551697,0.922814965,0.385531127,0.53596288,0.307086617,0.489913553,0.489161164
0.647309244,0.423357666,0.462057322,0.848743081,0.726666689,0.71893245,0.431266844,0.866863906,0.568590343,0.654467165,0.582010567,0.403273821,0.427404732
0.650522053,0.444250882,0.507745266,0.846454978,0.762152791,0.717374504,0.661664367,0.866425991,0.449017763,0.590069294,0.483116895,0.558904111,0.391264796
0.555662632,0.39249146,0.347093523,0.716140211,0.678700387,0.585630715,0.500671148,0.831694603,0.328833163,0.610609472,0.507002831,0.335570484,0.376344085
0.589879513,0.369817585,0.374677002,0.75762862,0.713799,0.605392158,0.541666687,0.872943819,0.380506098,0.489841998,0.685714304,0.465373963,0.392265201
0.622811198,0.44288224,0.398367345,0.810567021,0.672473848,0.666401267,0.727397263,0.837724566,0.358525336,0.475806445,0.706552684,0.434844196,0.545955896
0.591967881,0.26556778,0.418744624,0.76176089,0.77975136,0.609287441,0.584362149,0.755281687,0.523852408,0.528969944,0.474093258,0.43197757,0.431051105
0.609638512,0.226643592,0.399658412,0.708958447,0.662288904,0.540049553,0.749646366,0.843193591,0.540366948,0.651086986,0.461538464,0.600292802,0.506329119
0.578634501,0.311942965,0.345896155,0.770505726,0.514333904,0.617694795,0.634877384,0.799879432,0.616876841,0.613807976,0.521126747,0.319888741,0.288461536
0.565702796,0.227611944,0.366222233,0.679350138,0.749134958,0.627684951,0.728021979,0.736358404,0.467105269,0.56384182,0.310432583,0.351092905,0.476679116
0.618714809,0.407339454,0.379661024,0.807958484,0.5,0.599674523,0.708281815,0.783720911,0.690674067,0.541809857,0.37931034,0.632231414,0.390595019
0.567550182,0.309931517,0.367400885,0.723278403,0.567567587,0.549528301,0.734858692,0.576131701,0.658239722,0.596590936,0.192878336,0.640990376,0.417624533
0.548514009,0.342013896,0.383802831,0.656399131,0.420869559,0.457480311,0.744310558,0.531878233,0.606542051,0.727272749,0.176811591,0.653116524,0.507029057
0.435421675,0.115318418,0.256476671,0.660865903,0.493805319,0.409539461,0.537709475,0.416138321,0.458052069,0.477297902,0.105555557,0.409152091,0.34074074
0.43847388,0.211469531,0.333625227,0.71476233,0.265454531,0.446774185,0.386612028,0.419239908,0.50231266,0.32392776,0.152815014,0.360655725,0.338919938
0.383212835,0.050877191,0.097269624,0.538828611,0.31365937,0.317191273,0.419137478,0.596584201,0.347011596,0.354948819,0.140161723,0.089488633,0.509469688
0.358554214,0.046931408,0.327227324,0.727468729,0.214408234,0.431872517,0.119840212,0.471284777,0.19077757,0.17411226,0.077922076,0.171581775,0.274291486
0.295180708,0.003527337,0.024263432,0.637046874,0.045045044,0.378955692,0.127516776,0.564841509,0.200743496,0.009836066,0.028169014,0.022427442,0.350563914
0.561124504,0.315966398,0.448662639,0.930013478,0.85689044,0.503546119,0.280104727,0.942341268,0.263662517,0.204962239,0.411111116,0.080491133,0.523897052
0.580240965,0.531092465,0.437279165,0.925196826,0.964646459,0.498740554,0.18119891,0.953226745,0.236480296,0.314893603,0.483606547,0.126760557,0.455436707
0.559919655,0.388349503,0.402448982,0.943527341,0.899280548,0.491909385,0.209131077,0.949584842,0.255415171,0.416666657,0.469101131,0.165562913,0.246009395
0.631244957,0.366843045,0.423785597,0.91220367,0.878091872,0.712970734,0.331606209,0.922539294,0.526217222,0.466739357,0.387464374,0.33425796,0.427536219
0.637108386,0.469613254,0.523324847,0.843293488,0.860738277,0.568814635,0.42592594,0.904513896,0.419925511,0.534140944,0.35189873,0.510810792,0.580295563
0.581204772,0.25783971,0.458507955,0.828387082,0.864111483,0.475255311,0.403162062,0.942341268,0.306451619,0.497757852,0.454802275,0.227528095,0.460829496
0.627469838,0.284172654,0.38374126,0.827586234,0.82167834,0.619202614,0.507607222,0.930741191,0.544642866,0.595541418,0.347222209,0.615827322,0.357603699
0.653654575,0.427609414,0.565517247,0.869078398,0.773809552,0.614708245,0.493506491,0.863420427,0.558741927,0.59619689,0.595505595,0.395128548,0.427389711
0.656064212,0.48121646,0.494263023,0.84377718,0.69611305,0.70611918,0.563758373,0.867966592,0.51543498,0.635281384,0.541310549,0.60820365,0.33930254
0.550843358,0.414211452,0.451096117,0.709153116,0.638938069,0.511206925,0.490384609,0.815068483,0.203079879,0.625136614,0.559659064,0.238348871,0.485740572
0.590602398,0.388984501,0.299301922,0.820779204,0.713472486,0.629843354,0.618421078,0.838167071,0.327375352,0.431893677,0.672268927,0.482166439,0.429215521
0.622008026,0.333907068,0.320771247,0.798899233,0.678571403,0.728365362,0.614424407,0.88432622,0.5,0.493007004,0.698952854,0.431664407,0.464854747
0.591887534,0.280550778,0.579127431,0.704808533,0.768292665,0.487301588,0.603870988,0.787185371,0.396989644,0.529595017,0.360000014,0.581589937,0.53061223
0.611485898,0.230902776,0.383451968,0.752216101,0.66488415,0.572115362,0.637347758,0.808308601,0.506493509,0.640243888,0.479651153,0.609790206,0.55501461
0.57485944,0.357264966,0.404682279,0.765828252,0.551166952,0.509868443,0.659239829,0.760919511,0.45703125,0.606828213,0.530183733,0.323848248,0.467181474
0.563293159,0.208474576,0.414983153,0.696436226,0.805454552,0.499595791,0.776223779,0.703419805,0.532658696,0.563934445,0.398373991,0.363380283,0.437969923
0.617590368,0.297250867,0.482987553,0.804481566,0.517128885,0.568379462,0.716272593,0.770748675,0.529745042,0.56616801,0.350649357,0.62728554,0.552253127
0.571084321,0.387755096,0.399649441,0.738603115,0.434256047,0.504658401,0.697050929,0.606332123,0.615900397,0.491596639,0.173669472,0.463932097,0.646660209
0.546024084,0.3842282,0.319999993,0.717264414,0.409385115,0.477624089,0.728395045,0.510497928,0.624758244,0.708193064,0.198879555,0.618351042,0.439223707
0.432369471,0.195729539,0.1753304,0.712854028,0.411965817,0.488143921,0.522388041,0.328579903,0.392539978,0.531317472,0.07272727,0.486994207,0.329700261
0.437269062,0.21682243,0.173254833,0.692408979,0.326388896,0.564971745,0.306666672,0.487107635,0.481894165,0.337182462,0.11873351,0.288043469,0.430769235
0.383775085,0.065055765,0.123841621,0.782589674,0.260034919,0.24552846,0.344736844,0.34439835,0.5224154,0.353067815,0.103746399,0.148293957,0.377126664
0.361927688,0.083798885,0.18668972,0.751161814,0.107382551,0.509401739,0.144144148,0.541446209,0.20368664,0.140388772,0.0625,0.118131869,0.298861474
0.300562233,0.025688073,0.237344399,0.734028697,0.073813707,0.225498006,0.039944902,0.315045238,0.102968462,0.100220263,0.017857144,0.036931816,0.480480492
0.559678674,0.372881353,0.483599663,0.927821517,0.877374768,0.44417277,0.256917,0.944997072,0.19271332,0.237362638,0.386819482,0.123999998,0.513692141
0.584257007,0.524822712,0.470136523,0.924721956,0.952861965,0.519246519,0.181932241,0.954351783,0.365634352,0.293859661,0.45103094,0.147905752,0.392045468
0.548594356,0.387610614,0.458553791,0.925129116,0.870673954,0.411003232,0.16803278,0.940119743,0.242805749,0.350482315,0.517426252,0.194109768,0.304186046
0.636626482,0.432989687,0.431406379,0.907131016,0.842883527,0.680134654,0.242261097,0.939669907,0.581920922,0.469662935,0.428205132,0.264497876,0.46614328
0.635180712,0.393356651,0.530487776,0.850260437,0.851657927,0.538216531,0.489071041,0.930612266,0.485928714,0.481693357,0.363157898,0.457943916,0.50231266
0.586265028,0.302025795,0.422813028,0.860754073,0.860306621,0.468170822,0.37639752,0.937106907,0.339749753,0.5592255,0.467065871,0.257493198,0.381730765
0.620240927,0.244932428,0.432667255,0.844725728,0.779541433,0.607287467,0.47838214,0.907407403,0.431209594,0.577480495,0.257653058,0.548476458,0.511428595
0.654939711,0.441426158,0.590078354,0.866375566,0.761904776,0.649443567,0.513689697,0.868656695,0.551594734,0.609220624,0.604838729,0.425797492,0.416353375
0.656546175,0.453874528,0.61941582,0.830822229,0.705387235,0.621163189,0.518766761,0.878537714,0.435634315,0.612268507,0.534435272,0.520529807,0.561756611
0.549156606,0.440134913,0.320738882,0.710771859,0.630136967,0.573070586,0.509960175,0.845622122,0.17992425,0.614772737,0.550000012,0.207182318,0.465711355
0.596626461,0.424015015,0.35234043,0.765112281,0.73217392,0.58011049,0.46143958,0.867448688,0.43188405,0.490134984,0.707446814,0.490806222,0.450980395
0.62594378,0.412727267,0.378865987,0.809741855,0.707803965,0.663109779,0.579017282,0.847762942,0.533777356,0.499431163,0.636856377,0.472673565,0.435847223
0.597590327,0.341637015,0.48602879,0.685002148,0.771144271,0.614754081,0.640226603,0.826162815,0.611562788,0.517837822,0.448484838,0.511821985,0.291428566
0.612771034,0.212996393,0.334959358,0.793263137,0.621238947,0.61943984,0.662576675,0.802498519,0.564761877,0.588495553,0.442073166,0.595774651,0.47265625
0.58008033,0.416666657,0.313984156,0.775483847,0.518581092,0.694400012,0.649032235,0.740494847,0.472440958,0.599128544,0.513089001,0.243206516,0.471454889
0.555180728,0.175040513,0.346920282,0.754781127,0.753424644,0.523809552,0.721536338,0.669714272,0.395238101,0.514917135,0.289693594,0.242553189,0.607582927
0.6268273,0.380701751,0.488042504,0.806843758,0.538062274,0.568896055,0.78838712,0.77317214,0.581884742,0.553191483,0.32967034,0.711864412,0.450639844
0.565060198,0.32020548,0.388174802,0.646389484,0.511149228,0.539920926,0.837209284,0.693548381,0.477011502,0.60281384,0.128767118,0.64404434,0.515325665
0.552931726,0.358391613,0.311475396,0.732189953,0.369127512,0.531625271,0.689790547,0.473352432,0.588748813,0.709601879,0.15363881,0.627210855,0.556363642
0.434457809,0.125,0.244107738,0.624152541,0.423357666,0.522231221,0.529577494,0.453481555,0.360747665,0.47237879,0.057692308,0.449933231,0.363117874
0.436465859,0.163511187,0.275773197,0.650664389,0.329090923,0.467821777,0.493438333,0.467798591,0.486111104,0.351441234,0.146478876,0.449255764,0.233082712
0.383694768,0.027687296,0.252833486,0.74082166,0.207070708,0.215322584,0.330893129,0.432337433,0.476234853,0.333678752,0.102425873,0.162356317,0.396455228
0.362971872,0.02538071,0.16466552,0.82937181,0.080843583,0.398692816,0.16976127,0.47748816,0.215930909,0.249190941,0.056910571,0.218836561,0.244721696
0.298072278,0.009124087,0.165680468,0.651152849,0.033167496,0.260940045,0.01212938,0.408737272,0.673112333,0.066817664,0.019830028,0.031593408,0.065923862
0.562891543,0.342342347,0.421097755,0.921286523,0.849673212,0.534510434,0.256613761,0.926354229,0.321366012,0.201845437,0.419718295,0.087078653,0.479186833
0.58184737,0.528301895,0.433362007,0.922848642,0.962457359,0.52102226,0.173913047,0.957280397,0.510798097,0.267494351,0.488950282,0.087012984,0.295774639
0.565943778,0.438979954,0.458945543,0.929802418,0.913427591,0.450996011,0.15384616,0.941622913,0.318691581,0.352941185,0.542772889,0.189415038,0.256782949
0.636706829,0.407986104,0.456597209,0.892062187,0.88812393,0.656765699,0.31586206,0.930595696,0.478302807,0.546754658,0.481792718,0.269452453,0.48587057
0.636144578,0.414089352,0.455411255,0.875749767,0.866220713,0.57838285,0.369109958,0.913218379,0.442978323,0.539080441,0.277777791,0.478436649,0.579457343
0.58473891,0.322368413,0.430401355,0.855910242,0.877374768,0.537626088,0.399433434,0.934640527,0.388414055,0.515765786,0.416438371,0.26859504,0.306390971
0.622489929,0.266903907,0.475230902,0.836804092,0.787197232,0.565573752,0.544235945,0.921810687,0.448863626,0.534127831,0.243767306,0.485148519,0.512357414
0.656546175,0.431064576,0.508635581,0.871860385,0.719101131,0.714285731,0.519830048,0.867880225,0.574999988,0.642376661,0.587743759,0.489597768,0.340607196
0.659116447,0.445026189,0.567614138,0.855710566,0.734693885,0.672275662,0.592747569,0.860315621,0.519999981,0.56836158,0.514211893,0.575838923,0.410881788
0.542168677,0.383720934,0.338039875,0.744553626,0.703832746,0.548841059,0.479250342,0.806838632,0.379664183,0.577448726,0.454787225,0.294469357,0.266187042
0.596385539,0.270270258,0.341358542,0.772260249,0.742474914,0.607762158,0.561983466,0.876979291,0.47866419,0.548317075,0.625683069,0.34685865,0.398860395
0.631566226,0.441441447,0.355902791,0.795685291,0.65482235,0.701528549,0.609853506,0.867792666,0.602478564,0.535242319,0.710306406,0.431478977,0.418945313
0.59373492,0.336252183,0.492403924,0.760285497,0.769230783,0.534399986,0.56265986,0.763848424,0.493217051,0.497225314,0.395225465,0.444740355,0.510742188
0.603373468,0.212328762,0.404103488,0.718895972,0.676950991,0.596434355,0.643041253,0.835743189,0.592344522,0.583148539,0.426273465,0.563282311,0.452403396
0.582650602,0.343525171,0.331314892,0.801109672,0.594871819,0.674092412,0.676943719,0.723638475,0.523679435,0.612222195,0.460869551,0.284946233,0.372473538
0.565702796,0.158347681,0.388790041,0.752027333,0.705982924,0.559485555,0.808290184,0.687170446,0.471428573,0.549783528,0.266288966,0.426277369,0.422365993
0.630200803,0.408839792,0.513259172,0.798808992,0.43304348,0.496784568,0.759731531,0.815384626,0.549808443,0.497314721,0.327777773,0.672727287,0.555863321
0.570200801,0.283199996,0.283528358,0.720694005,0.492779791,0.594855309,0.775585711,0.646541595,0.647495389,0.536394179,0.157728702,0.61308676,0.479425848
0.544176698,0.349122792,0.269759446,0.782973111,0.321691185,0.535108984,0.748361707,0.445890009,0.534644186,0.71058315,0.175999999,0.582887709,0.533333361
0.425461829,0.136286199,0.253229976,0.724550903,0.365724385,0.428931862,0.488590598,0.363742679,0.293027371,0.51025331,0.057220709,0.419753075,0.397810221
0.431566238,0.239999995,0.229522184,0.785593927,0.213051826,0.487541527,0.416208804,0.322635144,0.475930959,0.280814588,0.141479105,0.364942521,0.333948344
0.378152609,0.022146508,0.315245479,0.644642115,0.259597808,0.209448814,0.329856575,0.47691372,0.462646276,0.26340881,0.120418847,0.277173907,0.355704695
0.355180711,0.047706421,0.177304968,0.713615,0.090586148,0.371774197,0.075898804,0.593821526,0.233870968,0.188850969,0.069444448,0.150943398,0.298550725
0.308995962,0.050816696,0.109257713,0.740693212,0.039711192,0.35242641,0.171159029,0.257854193,0.203839123,0.037444934,0.009146341,0.008438818,0.489833653
0.565622449,0.374798059,0.528455257,0.915407836,0.861940324,0.420382172,0.258904099,0.950202644,0.222735673,0.204767063,0.4173913,0.047486033,0.576007307
0.585140526,0.551724136,0.452078044,0.922908425,0.954861104,0.51559937,0.151020408,0.949565232,0.280408531,0.317046702,0.453580916,0.107692309,0.487781942
0.555742979,0.434188038,0.468103439,0.911933064,0.900332212,0.435523123,0.140921414,0.946261704,0.245265156,0.416851431,0.524495661,0.196405649,0.26103285
0.631887555,0.358490556,0.397794753,0.901590049,0.892655373,0.715899944,0.373333335,0.926136374,0.58317399,0.454337895,0.422651947,0.264255911,0.41094619
0.633895576,0.405594409,0.473145783,0.84583509,0.852313161,0.58258009,0.449735463,0.918404937,0.478817731,0.486368597,0.433249384,0.466936558,0.557237446
0.579759002,0.274864376,0.423430949,0.850043595,0.862608671,0.487844408,0.366538942,0.928226769,0.311818182,0.494041175,0.411428571,0.340000004,0.465700477
0.626024067,0.270318031,0.460069448,0.854008436,0.733212352,0.548810482,0.543676674,0.90476191,0.620821416,0.562435508,0.276243091,0.534693897,0.32848838
0.657510042,0.438380271,0.575319171,0.886283159,0.73727423,0.686543107,0.569782317,0.858539402,0.565135896,0.58971554,0.550408721,0.437235534,0.336274505
0.655983925,0.473413378,0.565436244,0.831230998,0.750841737,0.668056726,0.626984119,0.865944088,0.429543257,0.610745609,0.435967296,0.621546984,0.41266796
0.546666622,0.438260883,0.388020843,0.740396798,0.642857134,0.501240671,0.463479429,0.812198043,0.336028755,0.618181825,0.528735638,0.322147638,0.322018355
0.587309241,0.307692319,0.311304361,0.7930004,0.728353143,0.596707821,0.510928988,0.860100746,0.4375,0.480088502,0.721739113,0.463040441,0.365634352
0.630200803,0.461811721,0.394295305,0.798181057,0.707191765,0.646592736,0.576341152,0.847181857,0.613721788,0.512027502,0.747222245,0.523404241,0.377981663
0.588674664,0.301003337,0.418624878,0.747572839,0.763888896,0.628712893,0.670666695,0.752625465,0.384985566,0.474082083,0.389784932,0.588317096,0.473684222
0.609718859,0.211132437,0.50746268,0.721963584,0.621527791,0.523265302,0.64158684,0.809779346,0.499534875,0.626077592,0.420911521,0.620334625,0.576525807
0.582811236,0.319148928,0.387478858,0.758694708,0.515625,0.608457327,0.658227861,0.811778963,0.536092401,0.606753826,0.485294104,0.390625,0.351598173
0.555903614,0.2322357,0.286317557,0.647338808,0.735632181,0.678659022,0.690104187,0.752244174,0.562078893,0.545751631,0.332474232,0.314868808,0.407063186
0.624979913,0.412199616,0.560430467,0.839826822,0.460456938,0.54885304,0.770949721,0.698468804,0.63395226,0.542354226,0.301587313,0.656164408,0.425669432
0.56530118,0.291071415,0.40791738,0.73938632,0.464837044,0.492500007,0.760107815,0.59291023,0.643122673,0.521493196,0.19020173,0.650584817,0.392066419
0.548032105,0.374774784,0.359756112,0.718575716,0.382736146,0.462287098,0.778242707,0.517907917,0.543971002,0.68934238,0.166197181,0.628939807,0.5184834
0.427228898,0.121827409,0.278934211,0.655157149,0.536082447,0.462090969,0.485714287,0.370178461,0.477695167,0.483069986,0.079283886,0.362068951,0.302972198
0.434216857,0.262589931,0.230246395,0.703989685,0.322203666,0.563928902,0.365682125,0.39788112,0.518726587,0.314004362,0.135278508,0.493556708,0.258246928
0.380080312,0.038321167,0.227891162,0.774385095,0.225210086,0.180016518,0.397919387,0.359929085,0.511520743,0.276315778,0.180515766,0.181940705,0.273445219
0.366907626,0.056218058,0.14139694,0.834693015,0.085000001,0.540034056,0.057441253,0.43881616,0.240191385,0.176401868,0.036931816,0.13333334,0.331162781
0.293413639,0.006557377,0.397150487,0.717247486,0.05871886,0.139046073,0.032608695,0.274718761,0.280330896,0.072186835,0.03208556,0.032301482,0.310472667
0.562409639,0.358558565,0.498281777,0.918340623,0.852991462,0.505747139,0.274932623,0.943859637,0.268177539,0.214050487,0.380053908,0.040207524,0.497206718
0.580401599,0.538842976,0.440589756,0.918988407,0.950511932,0.527755439,0.134666666,0.939429224,0.367194772,0.260022908,0.490861624,0.0625,0.448543698
0.555582285,0.442857146,0.451802194,0.929565191,0.891797543,0.479999989,0.140974969,0.950890124,0.192599624,0.351521522,0.551912546,0.160857916,0.342080593
0.62915659,0.421245426,0.407251269,0.897816598,0.889298916,0.698234379,0.28772378,0.91696322,0.47472924,0.542168677,0.445054948,0.26592797,0.529577494
0.635020077,0.367491156,0.471698105,0.868028939,0.872693717,0.62657696,0.46408841,0.905281305,0.396347046,0.467278987,0.421195656,0.529644251,0.537534773
0.585783124,0.208474576,0.443071485,0.855169535,0.885521889,0.518092096,0.393775374,0.939593315,0.389153183,0.485491067,0.42433235,0.266943306,0.35945946
0.624819279,0.315608919,0.440455347,0.866134763,0.732323229,0.559457302,0.489473671,0.920415223,0.535104394,0.521348298,0.388739944,0.536111116,0.387717694
0.656385541,0.418250948,0.501715243,0.861610949,0.722602725,0.735679209,0.439999998,0.865155816,0.505725205,0.615384638,0.626666665,0.553041041,0.411037117
0.657510042,0.52364862,0.493806779,0.827601194,0.748691082,0.715402663,0.663500667,0.84657371,0.393715352,0.676344097,0.536269426,0.615606964,0.450097859
0.557590365,0.289340109,0.502645493,0.777824819,0.65874362,0.452477664,0.504539549,0.790398121,0.232407406,0.599550068,0.46486485,0.317715973,0.412103742
0.592208803,0.368243247,0.378260881,0.748837233,0.713087261,0.582852423,0.577956975,0.882558167,0.411530823,0.494212955,0.674603164,0.435064942,0.396387845
0.619518042,0.469314069,0.270178407,0.807124257,0.591078043,0.761982143,0.706192374,0.883254707,0.479999989,0.475155294,0.677419364,0.430327863,0.427599609
0.595983922,0.366336644,0.504820347,0.72528398,0.780621588,0.551364362,0.631782949,0.797101438,0.35606733,0.429844111,0.433427751,0.521497905,0.56382978
0.609799147,0.168498173,0.445121944,0.750215352,0.571428597,0.505995214,0.622340441,0.828994095,0.608695626,0.646864712,0.466850817,0.635153115,0.438978255
0.579277098,0.321070224,0.393608063,0.789775252,0.557692289,0.612061918,0.622395813,0.726043522,0.524953783,0.620879114,0.584045589,0.410540909,0.322975516
0.567068279,0.171875,0.347607046,0.72343266,0.7469244,0.619729519,0.784447491,0.691365242,0.58011049,0.526086986,0.30898875,0.35028249,0.443629712
0.630281091,0.393501818,0.490877509,0.829987168,0.499121279,0.567891359,0.684856772,0.768625081,0.663236678,0.524017453,0.30864197,0.64459461,0.523854077
0.566666663,0.363799274,0.337931037,0.68943572,0.54624784,0.564022005,0.734806657,0.651541591,0.612621367,0.537117898,0.22850123,0.581717432,0.510385752
0.548273087,0.28859061,0.279513896,0.656346738,0.401709408,0.565947235,0.75,0.562315404,0.573012948,0.745744705,0.191891894,0.605374813,0.534662843
0.435100377,0.158894643,0.212931037,0.64617312,0.41694352,0.53009069,0.470833331,0.452063113,0.344383061,0.442396313,0.051679585,0.455163032,0.416981131
0.440401584,0.154657289,0.274916947,0.663436115,0.465034962,0.436003298,0.347368419,0.424207479,0.431558937,0.45910579,0.119113572,0.294452339,0.479014605
0.375983924,0.049557522,0.14995715,0.673866093,0.195876285,0.357798159,0.410810798,0.475995302,0.288640589,0.316359699,0.112781957,0.164864868,0.471098274
0.361686736,0.065335751,0.328502417,0.813252985,0.088628761,0.370767951,0.069948189,0.443274856,0.410881788,0.160753876,0.075362317,0.176384836,0.073825501
0.305461824,0.003710575,0.049194232,0.731323719,0.081850536,0.481358737,0.066576086,0.349508941,0.372302145,0.035714287,0.010958904,0.015873017,0.254285723


==> fig/src/dependency_parsing_layer.txt <==
0	0	0.5674698352813721	case	0.9688683152198792	[0.3745519816875458, 0.4283319413661957, 0.9120740294456482, 0.888689398765564, 0.5154975652694702, 0.28832629323005676, 0.9526066184043884, 0.1806049793958664, 0.24671052396297455, 0.37215909361839294, 0.10000000149011612, 0.5948616862297058]
1	0	0.5861847400665283	case	0.9714165329933167	[0.5620300769805908, 0.4084033668041229, 0.9344262480735779, 0.9574074149131775, 0.5298446416854858, 0.17032258212566376, 0.9503291249275208, 0.3998194932937622, 0.30972516536712646, 0.4444444477558136, 0.14160583913326263, 0.3966005742549896]
2	0	0.5518072247505188	det	0.937043309211731	[0.4543795585632324, 0.42904841899871826, 0.9249665141105652, 0.8911917209625244, 0.46901172399520874, 0.20961281657218933, 0.9353569149971008, 0.19034354388713837, 0.33701658248901367, 0.5146666765213013, 0.18267929553985596, 0.27153557538986206]
3	0	0.6297188401222229	det	0.9286150336265564	[0.42659759521484375, 0.5025553703308105, 0.9026086926460266, 0.9068901538848877, 0.6255961656570435, 0.25667089223861694, 0.9255643486976624, 0.5046381950378418, 0.5055066347122192, 0.4289473593235016, 0.28324466943740845, 0.4952740967273712]
4	0	0.6368674635887146	det	0.9320162534713745	[0.4446280896663666, 0.442820280790329, 0.8818763494491577, 0.8556700944900513, 0.6001589894294739, 0.44174134731292725, 0.9087739586830139, 0.550561785697937, 0.49520382285118103, 0.41046831011772156, 0.43134328722953796, 0.4415094256401062]
5	0	0.5775099992752075	det	0.9390464425086975	[0.2468007355928421, 0.4791666567325592, 0.8535825610160828, 0.8743455410003662, 0.5110759735107422, 0.3468586504459381, 0.9281834363937378, 0.2636600136756897, 0.46373626589775085, 0.3950953781604767, 0.22589531540870667, 0.5293577909469604]
6	0	0.6216866970062256	det	0.9325513243675232	[0.315978467464447, 0.4015611410140991, 0.8487825989723206, 0.7491525411605835, 0.5405844449996948, 0.5087014436721802, 0.9325513243675232, 0.5379506349563599, 0.5656455159187317, 0.27247190475463867, 0.5153631567955017, 0.4396313428878784]
7	0	0.651084303855896	case	0.891692042350769	[0.45470693707466125, 0.5099567174911499, 0.872553288936615, 0.7370303869247437, 0.7064071297645569, 0.449664443731308, 0.8601521253585815, 0.518173336982727, 0.6194030046463013, 0.5979644060134888, 0.48414984345436096, 0.42148759961128235]
8	0	0.6594377160072327	det	0.8689492344856262	[0.542314350605011, 0.557692289352417, 0.842334508895874, 0.763668417930603, 0.6650717854499817, 0.596401035785675, 0.8429751992225647, 0.44248607754707336, 0.6785714030265808, 0.4269340932369232, 0.574440062046051, 0.43087121844291687]
9	0	0.5504417419433594	det	0.8302227854728699	[0.49819493293762207, 0.31867146492004395, 0.704016923904419, 0.6111111044883728, 0.5879899859428406, 0.5313700437545776, 0.8272125124931335, 0.16102470457553864, 0.5946248769760132, 0.5457227230072021, 0.3305670917034149, 0.4832451641559601]
10	0	0.5854618549346924	det	0.874715268611908	[0.32218310236930847, 0.2726480960845947, 0.7925487160682678, 0.7057822942733765, 0.634854793548584, 0.5997340679168701, 0.8547835946083069, 0.3391304314136505, 0.48933783173561096, 0.6712707281112671, 0.4259776473045349, 0.4254920482635498]
11	0	0.623052179813385	det	0.8700221180915833	[0.4156305491924286, 0.37140366435050964, 0.8165420293807983, 0.6610455513000488, 0.6949012875556946, 0.7005420327186584, 0.8401548862457275, 0.4488687813282013, 0.4747706353664398, 0.7223719954490662, 0.4436519145965576, 0.4355597496032715]
12	0	0.5914056301116943	cc	0.8082901835441589	[0.389090895652771, 0.44115155935287476, 0.7164429426193237, 0.7202072739601135, 0.590945839881897, 0.604651153087616, 0.7868080139160156, 0.4156219959259033, 0.5114254355430603, 0.4462365508079529, 0.5411931872367859, 0.5054187178611755]
13	0	0.6026505827903748	det	0.8547815680503845	[0.2237762212753296, 0.3166666626930237, 0.7945322394371033, 0.6099656224250793, 0.6022727489471436, 0.6648426651954651, 0.7561983466148376, 0.5361284613609314, 0.6073479056358337, 0.5, 0.634854793548584, 0.48067861795425415]
14	0	0.5779116153717041	case	0.818693220615387	[0.34655171632766724, 0.40434420108795166, 0.818693220615387, 0.5687606334686279, 0.6492232084274292, 0.6204188466072083, 0.7326615452766418, 0.49723756313323975, 0.5279361605644226, 0.5042979717254639, 0.18453188240528107, 0.42571428418159485]
15	0	0.5588755011558533	cc	0.8188405632972717	[0.24576270580291748, 0.31946903467178345, 0.6883996725082397, 0.8188405632972717, 0.548701286315918, 0.7469553351402283, 0.7371832728385925, 0.5474452376365662, 0.5527191758155823, 0.27272728085517883, 0.2746666669845581, 0.4606299102306366]
16	0	0.630763053894043	conj	0.890666663646698	[0.39311593770980835, 0.45729076862335205, 0.8114961981773376, 0.4621710479259491, 0.6422829627990723, 0.7986666560173035, 0.800240695476532, 0.5963636636734009, 0.4949944317340851, 0.33521127700805664, 0.6361148953437805, 0.4755859375]
17	0	0.5579116344451904	conj	0.833566427230835	[0.22948074340820312, 0.39159664511680603, 0.7423728704452515, 0.5034602284431458, 0.5170691013336182, 0.6895104646682739, 0.5754386186599731, 0.6676328778266907, 0.5611051917076111, 0.20157067477703094, 0.5616641640663147, 0.49438202381134033]
18	0	0.5448192358016968	conj	0.7603092789649963	[0.3772357702255249, 0.2933104634284973, 0.6863085031509399, 0.36986300349235535, 0.48601973056793213, 0.7152062058448792, 0.5517857074737549, 0.6839134693145752, 0.7566079497337341, 0.2149253785610199, 0.5376044511795044, 0.38575392961502075]
19	0	0.4337349236011505	case	0.8285087943077087	[0.1472727209329605, 0.1919105052947998, 0.6311403512954712, 0.4692443013191223, 0.4529505670070648, 0.504623532295227, 0.47624775767326355, 0.35122838616371155, 0.47508305311203003, 0.11221945285797119, 0.5194109678268433, 0.3755868673324585]
20	0	0.44136545062065125	case	0.796617329120636	[0.2196836620569229, 0.3273809552192688, 0.6735729575157166, 0.4075286388397217, 0.41652894020080566, 0.4231770932674408, 0.44286561012268066, 0.4614652693271637, 0.3739930987358093, 0.10723860561847687, 0.43895748257637024, 0.36250001192092896]
21	0	0.38024094700813293	case	0.8015872836112976	[0.036496348679065704, 0.0913005992770195, 0.7927689552307129, 0.17412935197353363, 0.292332261800766, 0.3297002613544464, 0.36326292157173157, 0.483257919549942, 0.3076923191547394, 0.14361701905727386, 0.2256699502468109, 0.32685184478759766]
22	0	0.3599196672439575	case	0.9098984599113464	[0.10884353518486023, 0.19468267261981964, 0.6362097859382629, 0.09106829762458801, 0.42489269375801086, 0.11284046620130539, 0.6975692510604858, 0.2826923131942749, 0.1688453108072281, 0.06666667014360428, 0.16735254228115082, 0.16796875]
23	0	0.30361443758010864	case	0.8459869623184204	[0.0051369862630963326, 0.1320437341928482, 0.7193058729171753, 0.023381294682621956, 0.42224013805389404, 0.009395972825586796, 0.38519376516342163, 0.4517669677734375, 0.0486486479640007, 0.020618556067347527, 0.08069164305925369, 0.16236867010593414]


==> fig/src/dependency_parsing_layer_all.txt <==
0.567469835	0.58618474	0.551807225	0.62971884	0.636867464	0.577509999	0.621686697	0.651084304	0.659437716	0.550441742	0.585461855	0.62305218	0.59140563	0.602650583	0.577911615	0.558875501	0.630763054	0.557911634	0.544819236	0.433734924	0.441365451	0.380240947	0.359919667	0.303614438
0.374551982	0.562030077	0.454379559	0.426597595	0.44462809	0.246800736	0.315978467	0.454706937	0.542314351	0.498194933	0.322183102	0.415630549	0.389090896	0.223776221	0.346551716	0.245762706	0.393115938	0.229480743	0.37723577	0.147272721	0.219683662	0.036496349	0.108843535	0.005136986
0.428331941	0.408403367	0.429048419	0.50255537	0.442820281	0.479166657	0.401561141	0.509956717	0.557692289	0.318671465	0.272648096	0.371403664	0.441151559	0.316666663	0.404344201	0.319469035	0.457290769	0.391596645	0.293310463	0.191910505	0.327380955	0.091300599	0.194682673	0.132043734
0.912074029	0.934426248	0.924966514	0.902608693	0.881876349	0.853582561	0.848782599	0.872553289	0.842334509	0.704016924	0.792548716	0.816542029	0.716442943	0.794532239	0.818693221	0.688399673	0.811496198	0.74237287	0.686308503	0.631140351	0.673572958	0.792768955	0.636209786	0.719305873
0.888689399	0.957407415	0.891191721	0.906890154	0.855670094	0.874345541	0.749152541	0.737030387	0.763668418	0.611111104	0.705782294	0.661045551	0.720207274	0.609965622	0.568760633	0.818840563	0.462171048	0.503460228	0.369863003	0.469244301	0.407528639	0.174129352	0.091068298	0.023381295
0.515497565	0.529844642	0.469011724	0.625596166	0.600158989	0.511075974	0.540584445	0.70640713	0.665071785	0.587989986	0.634854794	0.694901288	0.59094584	0.602272749	0.649223208	0.548701286	0.642282963	0.517069101	0.486019731	0.452950567	0.41652894	0.292332262	0.424892694	0.422240138
0.288326293	0.170322582	0.209612817	0.256670892	0.441741347	0.34685865	0.508701444	0.449664444	0.596401036	0.531370044	0.599734068	0.700542033	0.604651153	0.664842665	0.620418847	0.746955335	0.798666656	0.689510465	0.715206206	0.504623532	0.423177093	0.329700261	0.112840466	0.009395973
0.952606618	0.950329125	0.935356915	0.925564349	0.908773959	0.928183436	0.932551324	0.860152125	0.842975199	0.827212512	0.854783595	0.840154886	0.786808014	0.756198347	0.732661545	0.737183273	0.800240695	0.575438619	0.551785707	0.476247758	0.44286561	0.363262922	0.697569251	0.385193765
0.180604979	0.399819493	0.190343544	0.504638195	0.550561786	0.263660014	0.537950635	0.518173337	0.442486078	0.161024705	0.339130431	0.448868781	0.415621996	0.536128461	0.497237563	0.547445238	0.596363664	0.667632878	0.683913469	0.351228386	0.461465269	0.48325792	0.282692313	0.451766968
0.246710524	0.309725165	0.337016582	0.505506635	0.495203823	0.463736266	0.565645516	0.619403005	0.678571403	0.594624877	0.489337832	0.474770635	0.511425436	0.607347906	0.527936161	0.552719176	0.494994432	0.561105192	0.75660795	0.475083053	0.373993099	0.307692319	0.168845311	0.048648648
0.372159094	0.444444448	0.514666677	0.428947359	0.41046831	0.395095378	0.272471905	0.597964406	0.426934093	0.545722723	0.671270728	0.722371995	0.446236551	0.5	0.504297972	0.272727281	0.335211277	0.201570675	0.214925379	0.112219453	0.107238606	0.143617019	0.06666667	0.020618556
0.100000001	0.141605839	0.182679296	0.283244669	0.431343287	0.225895315	0.515363157	0.484149843	0.574440062	0.330567092	0.425977647	0.443651915	0.541193187	0.634854794	0.184531882	0.274666667	0.636114895	0.561664164	0.537604451	0.519410968	0.438957483	0.22566995	0.167352542	0.080691643
0.594861686	0.396600574	0.271535575	0.495274097	0.441509426	0.529357791	0.439631343	0.4214876	0.430871218	0.483245164	0.425492048	0.43555975	0.505418718	0.480678618	0.425714284	0.46062991	0.475585938	0.494382024	0.38575393	0.375586867	0.362500012	0.326851845	0.16796875	0.16236867
0.829086065	0.839265585	0.846015453	0.717335641	0.718369603	0.707683742	0.706281364	0.853141665	0.871953011	0.865572095	0.887700677	0.900610328	0.923856616	0.9406811	0.947148085	0.954581022	0.958129227	0.958650112	0.954581439	0.970418096	0.968090594	0.96947062	0.974937737	0.971295416


==> fig/src/dependency_parsing_layer_multiple.txt <==
0	0	0.5691565871238708	case	0.9558441638946533	[0.3478991687297821, 0.4945697486400604, 0.9134199023246765, 0.8999999761581421, 0.46368715167045593, 0.2177954912185669, 0.9365541338920593, 0.23346303403377533, 0.2555803656578064, 0.3824451267719269, 0.05714285746216774, 0.605065643787384]
1	0	0.5877107977867126	cc	0.9599303007125854	[0.5192307829856873, 0.46935200691223145, 0.9204448461532593, 0.9581881761550903, 0.529411792755127, 0.18010753393173218, 0.9546511769294739, 0.3114602565765381, 0.32036614418029785, 0.4363143742084503, 0.1363040655851364, 0.4368836283683777]
2	0	0.5571084022521973	det	0.9496100544929504	[0.4470376968383789, 0.47172996401786804, 0.9202743172645569, 0.907665491104126, 0.4037412405014038, 0.24287652969360352, 0.9496100544929504, 0.19658119976520538, 0.4473975598812103, 0.5135869383811951, 0.18543046712875366, 0.23188406229019165]
3	0	0.6396787166595459	det	0.9292397499084473	[0.43806102871894836, 0.5045537352561951, 0.9158603549003601, 0.8785046935081482, 0.5808039307594299, 0.4173126518726349, 0.9204678535461426, 0.49121183156967163, 0.5208333134651184, 0.38243627548217773, 0.28435373306274414, 0.4640582203865051]
4	0	0.6362248659133911	det	0.9152941107749939	[0.408620685338974, 0.4755067527294159, 0.8475021719932556, 0.8911222815513611, 0.6087999939918518, 0.515584409236908, 0.910588264465332, 0.3798521161079407, 0.492896169424057, 0.3628571331501007, 0.5303030014038086, 0.5256410241127014]
5	0	0.5784738659858704	det	0.94243323802948	[0.28315412998199463, 0.41119858622550964, 0.8593474626541138, 0.875, 0.5446428656578064, 0.3022959232330322, 0.9347180724143982, 0.4250456988811493, 0.4777202010154724, 0.35555556416511536, 0.29807692766189575, 0.3511736989021301]
6	0	0.6328513622283936	det	0.9231217503547668	[0.3174603283405304, 0.4750218987464905, 0.8470790386199951, 0.7644068002700806, 0.6019261479377747, 0.46560847759246826, 0.9190448522567749, 0.5556586384773254, 0.5372093319892883, 0.3029411733150482, 0.5412843823432922, 0.4483082592487335]
7	0	0.6504417657852173	det	0.8936042785644531	[0.5164233446121216, 0.4335016906261444, 0.88312828540802, 0.7159863710403442, 0.7253634929656982, 0.4133504629135132, 0.8517633080482483, 0.5906277894973755, 0.6252771615982056, 0.6095505356788635, 0.38608458638191223, 0.43352600932121277]
8	0	0.6608834862709045	det	0.8830860257148743	[0.47731396555900574, 0.5265340209007263, 0.8232497572898865, 0.7927272915840149, 0.6922455430030823, 0.55298912525177, 0.8830860257148743, 0.42843690514564514, 0.6220302581787109, 0.39897698163986206, 0.5842105150222778, 0.5586808919906616]
9	0	0.5519678592681885	det	0.8460155725479126	[0.36427319049835205, 0.3899204134941101, 0.7389267683029175, 0.7210526466369629, 0.5633803009986877, 0.4384615421295166, 0.8190533518791199, 0.18666666746139526, 0.5758928656578064, 0.5072045922279358, 0.2873239517211914, 0.5053658485412598]
10	0	0.5877911448478699	det	0.8752997517585754	[0.30472853779792786, 0.34358522295951843, 0.7796463966369629, 0.7013422846794128, 0.5787304043769836, 0.5774834156036377, 0.86031174659729, 0.41566818952560425, 0.5060773491859436, 0.6847545504570007, 0.45602163672447205, 0.41247671842575073]
11	0	0.6183132529258728	det	0.8727704882621765	[0.48180243372917175, 0.2758318781852722, 0.7782958745956421, 0.7275803685188293, 0.7599030137062073, 0.5655080080032349, 0.8305588364601135, 0.5904762148857117, 0.5196506381034851, 0.7255434989929199, 0.40793201327323914, 0.39851024746894836]
12	0	0.5925300717353821	det	0.806986391544342	[0.3412969410419464, 0.4748455286026001, 0.7458193898200989, 0.7529411911964417, 0.5790335536003113, 0.6180081963539124, 0.7590290307998657, 0.4737810492515564, 0.47334060072898865, 0.4226519465446472, 0.5724431872367859, 0.44606414437294006]
13	0	0.6065059900283813	case	0.8084458112716675	[0.1942446082830429, 0.375, 0.8084458112716675, 0.5647249221801758, 0.5352798104286194, 0.6714848875999451, 0.8063400387763977, 0.4991227984428406, 0.5882353186607361, 0.4528301954269409, 0.5655853152275085, 0.5756385326385498]
14	0	0.5852208733558655	case	0.8253968358039856	[0.3290909230709076, 0.32546374201774597, 0.7711640000343323, 0.5528053045272827, 0.6738265752792358, 0.5467720627784729, 0.7982558012008667, 0.47780925035476685, 0.5615212321281433, 0.5766233801841736, 0.18826739490032196, 0.5527589321136475]
15	0	0.5648192763328552	cc	0.7986230850219727	[0.21223022043704987, 0.32686084508895874, 0.6866379380226135, 0.7779690027236938, 0.5355101823806763, 0.767160177230835, 0.739408016204834, 0.3583415448665619, 0.5390455722808838, 0.30000001192092896, 0.2658730149269104, 0.6628019213676453]
16	0	0.6341364979743958	conj	0.8688085675239563	[0.4330434799194336, 0.3608768880367279, 0.8247334957122803, 0.5210526585578918, 0.6931637525558472, 0.7724230289459229, 0.7466747164726257, 0.6933830380439758, 0.5157437324523926, 0.34757834672927856, 0.6715231537818909, 0.42266011238098145]
17	0	0.5634537935256958	conj	0.7978290319442749	[0.2722419798374176, 0.41030195355415344, 0.6778154373168945, 0.5174825191497803, 0.5464169383049011, 0.7978290319442749, 0.6179710030555725, 0.5953079462051392, 0.6060935854911804, 0.20157067477703094, 0.6054519414901733, 0.45926588773727417]
18	0	0.5372690558433533	conj	0.801360547542572	[0.3351254463195801, 0.39761093258857727, 0.7010489702224731, 0.4201388955116272, 0.44961240887641907, 0.7197278738021851, 0.4667437970638275, 0.673713207244873, 0.7104121446609497, 0.16455696523189545, 0.5536193251609802, 0.4268518388271332]
19	0	0.4324497878551483	case	0.8086580038070679	[0.17793594300746918, 0.2258620709180832, 0.7034631967544556, 0.3936731219291687, 0.5230642557144165, 0.487109899520874, 0.378253310918808, 0.37816762924194336, 0.4978448152542114, 0.05276381969451904, 0.37323036789894104, 0.321153849363327]
20	0	0.44377508759498596	case	0.76316899061203	[0.20363636314868927, 0.32956522703170776, 0.6544458270072937, 0.44815465807914734, 0.3983739912509918, 0.5693333148956299, 0.41920095682144165, 0.22613531351089478, 0.3549083173274994, 0.10164835304021835, 0.2926136255264282, 0.6007428169250488]
21	0	0.378634512424469	case	0.7669903039932251	[0.023178808391094208, 0.12414383888244629, 0.5975286960601807, 0.3529411852359772, 0.30438312888145447, 0.3290652930736542, 0.5830851793289185, 0.485401451587677, 0.25538793206214905, 0.12534819543361664, 0.14125874638557434, 0.43267327547073364]
22	0	0.3575100302696228	case	0.8543524146080017	[0.0729537382721901, 0.18414321541786194, 0.771974503993988, 0.04217926040291786, 0.4502446949481964, 0.08198924362659454, 0.5461077690124512, 0.29801324009895325, 0.20207254588603973, 0.0642458125948906, 0.1782178282737732, 0.15789473056793213]
23	0	0.2989558279514313	case	0.8139130473136902	[0.0036429872270673513, 0.1176968663930893, 0.7356521487236023, 0.022767074406147003, 0.2687155306339264, 0.13695091009140015, 0.4144037663936615, 0.07557603716850281, 0.05166475474834442, 0.017094017937779427, 0.07818929851055145, 0.4163568913936615]
0	0	0.5662650465965271	case	0.9582278728485107	[0.309440553188324, 0.5114235281944275, 0.9126582145690918, 0.9048473834991455, 0.5277108550071716, 0.24374176561832428, 0.9353846311569214, 0.22131147980690002, 0.2107526808977127, 0.457446813583374, 0.08913648873567581, 0.5527306795120239]
1	0	0.5869076251983643	case	0.9665379524230957	[0.5809352397918701, 0.4344048798084259, 0.9274989366531372, 0.9381625652313232, 0.5199673771858215, 0.18577075004577637, 0.9517795443534851, 0.360909104347229, 0.2946808636188507, 0.4308510720729828, 0.11428571492433548, 0.4262295067310333]
2	0	0.5618473887443542	det	0.945930540561676	[0.37773722410202026, 0.4955116808414459, 0.9281984567642212, 0.9020270109176636, 0.4264705777168274, 0.15535247325897217, 0.9442231059074402, 0.27272728085517883, 0.35021552443504333, 0.5184136033058167, 0.17367707192897797, 0.32132700085639954]
3	0	0.6390361189842224	det	0.9309941530227661	[0.35849055647850037, 0.5368603467941284, 0.9189756512641907, 0.9106529355049133, 0.6206896305084229, 0.29665738344192505, 0.9163742661476135, 0.5978473424911499, 0.43213897943496704, 0.42391303181648254, 0.3037447929382324, 0.44870564341545105]
4	0	0.6287549734115601	det	0.9271255135536194	[0.41208791732788086, 0.4182443916797638, 0.8747877478599548, 0.8409090638160706, 0.5821138024330139, 0.3549295663833618, 0.9155580997467041, 0.584103524684906, 0.5211111307144165, 0.3123287558555603, 0.38866397738456726, 0.48155155777931213]
5	0	0.583855390548706	det	0.942376971244812	[0.23374341428279877, 0.4397905766963959, 0.8616166114807129, 0.8588235378265381, 0.45846644043922424, 0.42762285470962524, 0.9387755393981934, 0.3735521137714386, 0.5274725556373596, 0.3789173662662506, 0.29523810744285583, 0.3491620123386383]
6	0	0.6306023597717285	det	0.9297945499420166	[0.30150753259658813, 0.4474548399448395, 0.8534009456634521, 0.7760942578315735, 0.5412918925285339, 0.5645390152931213, 0.9212328791618347, 0.5511961579322815, 0.5356738567352295, 0.38857144117355347, 0.5432960987091064, 0.3970000147819519]
7	0	0.6532530188560486	det	0.8890866041183472	[0.41941073536872864, 0.48919621109962463, 0.8614775538444519, 0.7495527863502502, 0.7137192487716675, 0.5414438247680664, 0.8647686839103699, 0.5209854245185852, 0.6185682415962219, 0.5896103978157043, 0.5293315052986145, 0.41203704476356506]
8	0	0.655100405216217	det	0.8774774670600891	[0.4387568533420563, 0.5408970713615417, 0.8206751346588135, 0.7587412595748901, 0.68359375, 0.576564610004425, 0.8648648858070374, 0.44548872113227844, 0.6447219252586365, 0.4819587767124176, 0.5808719992637634, 0.49077489972114563]
9	0	0.5494778752326965	det	0.8503844141960144	[0.4885496199131012, 0.399649441242218, 0.6931062936782837, 0.6355311274528503, 0.5372549295425415, 0.4428383708000183, 0.8373743295669556, 0.3434622585773468, 0.625290036201477, 0.45552560687065125, 0.3351351320743561, 0.3014354109764099]
10	0	0.5911646485328674	det	0.8664739727973938	[0.3533225357532501, 0.3221476376056671, 0.7670505046844482, 0.7396021485328674, 0.5742971897125244, 0.5722146034240723, 0.8653179407119751, 0.4594852328300476, 0.4811320900917053, 0.6589743494987488, 0.3569553792476654, 0.4596848785877228]
11	0	0.6146184802055359	det	0.8789926171302795	[0.3819444477558136, 0.3080204725265503, 0.7770646214485168, 0.683501660823822, 0.7056910395622253, 0.6491458415985107, 0.8746928572654724, 0.49647265672683716, 0.4667418301105499, 0.7208672165870667, 0.4618644118309021, 0.4677419364452362]
12	0	0.5965461730957031	det	0.8123570084571838	[0.3132743239402771, 0.4733158349990845, 0.7305180430412292, 0.7584459185600281, 0.6257166266441345, 0.5699999928474426, 0.7711670398712158, 0.4585319459438324, 0.5280898809432983, 0.4301369786262512, 0.6066482067108154, 0.4423440396785736]
13	0	0.6097188591957092	det	0.8519173860549927	[0.19897083938121796, 0.435273677110672, 0.7523137927055359, 0.6591304540634155, 0.5050820708274841, 0.644501268863678, 0.8235988020896912, 0.5722379684448242, 0.6175514459609985, 0.448548823595047, 0.5608391761779785, 0.5721153616905212]
14	0	0.5809638500213623	case	0.8214134573936462	[0.3510638177394867, 0.3681972920894623, 0.7274650931358337, 0.5658363103866577, 0.6343042254447937, 0.6829268336296082, 0.8097531795501709, 0.3804651200771332, 0.5859124660491943, 0.41982507705688477, 0.2321428507566452, 0.5641986727714539]
15	0	0.5548593997955322	cc	0.8059210777282715	[0.20757825672626495, 0.3726872205734253, 0.7026678323745728, 0.8059210777282715, 0.5568181872367859, 0.7176634073257446, 0.6824242472648621, 0.6388625502586365, 0.5475687384605408, 0.26478150486946106, 0.2873082160949707, 0.381086140871048]
16	0	0.6340562105178833	case	0.8454086184501648	[0.3931034505367279, 0.43401241302490234, 0.82729572057724, 0.4430823028087616, 0.5508685111999512, 0.741730272769928, 0.7966101765632629, 0.5250929594039917, 0.5130237936973572, 0.41828253865242004, 0.7011018991470337, 0.545976996421814]
17	0	0.5604015588760376	conj	0.7808219194412231	[0.32413792610168457, 0.5143581032752991, 0.7120946645736694, 0.5135135054588318, 0.41434264183044434, 0.7739726305007935, 0.5927419066429138, 0.6604477763175964, 0.551224946975708, 0.14805194735527039, 0.5623188614845276, 0.46271511912345886]
18	0	0.5435341000556946	conj	0.7909454107284546	[0.33555927872657776, 0.2387152761220932, 0.6881533265113831, 0.3825136721134186, 0.5746855139732361, 0.7403461933135986, 0.506065845489502, 0.6257947087287903, 0.7341356873512268, 0.22740525007247925, 0.5442177057266235, 0.4965243339538574]
19	0	0.4277108311653137	case	0.7706866264343262	[0.16464471817016602, 0.2768974006175995, 0.6641725301742554, 0.47602739930152893, 0.3787268400192261, 0.4294954836368561, 0.4185912311077118, 0.4346997141838074, 0.4932432472705841, 0.04918032884597778, 0.4305555522441864, 0.3203050494194031]
20	0	0.42947790026664734	case	0.8290488719940186	[0.18998272716999054, 0.40521737933158875, 0.706512451171875, 0.342954158782959, 0.41415783762931824, 0.2596684992313385, 0.3599543571472168, 0.6105362176895142, 0.32536381483078003, 0.10818713158369064, 0.3531034588813782, 0.2240000069141388]
21	0	0.3889959752559662	case	0.856269121170044	[0.05448154732584953, 0.1770462691783905, 0.6976845860481262, 0.26118066906929016, 0.3510971665382385, 0.37288135290145874, 0.4509466290473938, 0.5514018535614014, 0.22645503282546997, 0.13829787075519562, 0.2347354143857956, 0.2998102605342865]
22	0	0.37132528424263	case	0.9061012268066406	[0.058519791811704636, 0.2572178542613983, 0.7814798951148987, 0.1221640482544899, 0.35541194677352905, 0.05188067629933357, 0.5344036817550659, 0.460405170917511, 0.12141280621290207, 0.05494505539536476, 0.1538461595773697, 0.15421003103256226]
23	0	0.2959839403629303	case	0.8623376488685608	[0.0034722222480922937, 0.08221476525068283, 0.701298713684082, 0.04462809860706329, 0.25, 0.03888889029622078, 0.310005784034729, 0.3611374497413635, 0.10470588505268097, 0.041208792477846146, 0.042465753853321075, 0.39789068698883057]
0	0	0.5710039734840393	case	0.9671361446380615	[0.3469387888908386, 0.45391902327537537, 0.9270166158676147, 0.8797127604484558, 0.5331205129623413, 0.24101197719573975, 0.9346557855606079, 0.23062731325626373, 0.24685713648796082, 0.35694050788879395, 0.04700854793190956, 0.5809167623519897]
1	0	0.5824096202850342	case	0.9677149057388306	[0.5571428537368774, 0.49741825461387634, 0.9073375463485718, 0.9636048674583435, 0.45826512575149536, 0.20772303640842438, 0.9523227214813232, 0.3944700360298157, 0.28905418515205383, 0.41576087474823, 0.13006992638111115, 0.40171754360198975]
2	0	0.5563052296638489	det	0.9389086365699768	[0.4318181872367859, 0.47519582509994507, 0.9262536764144897, 0.9156626462936401, 0.4345637559890747, 0.12275861948728561, 0.9365361928939819, 0.25022998452186584, 0.35260769724845886, 0.5309972763061523, 0.17737430334091187, 0.26865673065185547]
3	0	0.6349397301673889	det	0.9341107606887817	[0.4259868562221527, 0.49535080790519714, 0.8832399845123291, 0.8670309782028198, 0.6322213411331177, 0.30229419469833374, 0.9323615431785583, 0.5967002511024475, 0.5199530720710754, 0.3818681240081787, 0.20845070481300354, 0.4645814299583435]
4	0	0.6368674635887146	det	0.9063926935195923	[0.4605954587459564, 0.4865092635154724, 0.8551876544952393, 0.8543046116828918, 0.5831265449523926, 0.4523809552192688, 0.9035388231277466, 0.4695977568626404, 0.5107142925262451, 0.37037035822868347, 0.5, 0.5209923386573792]
5	0	0.581606388092041	det	0.9359952807426453	[0.2627865970134735, 0.4482470750808716, 0.8528156876564026, 0.8629893064498901, 0.4580960273742676, 0.3124147355556488, 0.93071049451828, 0.3153488337993622, 0.5064795017242432, 0.504273533821106, 0.30112046003341675, 0.4608778655529022]
6	0	0.6212851405143738	det	0.9366196990013123	[0.3290322721004486, 0.43236300349235535, 0.8205698728561401, 0.7491694092750549, 0.5814722776412964, 0.5445682406425476, 0.9348591566085815, 0.4625592529773712, 0.5964523553848267, 0.32722511887550354, 0.5725699067115784, 0.4245196580886841]
7	0	0.6555019617080688	det	0.8903868794441223	[0.4220183491706848, 0.5126858949661255, 0.8574432134628296, 0.7644068002700806, 0.6820716857910156, 0.5684647560119629, 0.8845251798629761, 0.5289648771286011, 0.6035940647125244, 0.5605263113975525, 0.4095890522003174, 0.431568443775177]
8	0	0.6517269015312195	det	0.8922439217567444	[0.5, 0.5510203838348389, 0.8382608890533447, 0.7648147940635681, 0.6685855388641357, 0.5226978063583374, 0.8407341837882996, 0.5004868507385254, 0.6633879542350769, 0.39432990550994873, 0.5977961421012878, 0.4032846689224243]
9	0	0.5492369532585144	det	0.8422344923019409	[0.35879218578338623, 0.4087030589580536, 0.729683518409729, 0.6392617225646973, 0.5492957830429077, 0.4415760934352875, 0.8201350569725037, 0.29044464230537415, 0.6407448053359985, 0.46630728244781494, 0.2957937717437744, 0.3952830135822296]
10	0	0.5856224894523621	det	0.8632969260215759	[0.34007352590560913, 0.34003350138664246, 0.7761061787605286, 0.7320818901062012, 0.6445344090461731, 0.5249999761581421, 0.8500861525535583, 0.23000000417232513, 0.5180327892303467, 0.6541786789894104, 0.49647390842437744, 0.5061378479003906]
11	0	0.6081927418708801	det	0.881602942943573	[0.3945111632347107, 0.3140425384044647, 0.7646812200546265, 0.6563636660575867, 0.7474349141120911, 0.5675306916236877, 0.881602942943573, 0.5455417037010193, 0.4379802346229553, 0.6783625483512878, 0.4350205063819885, 0.4031365215778351]
12	0	0.5916465520858765	det	0.8091334700584412	[0.3525179922580719, 0.404418021440506, 0.7096773982048035, 0.789559543132782, 0.6682927012443542, 0.6143292784690857, 0.790398120880127, 0.4228675067424774, 0.47949886322021484, 0.42659279704093933, 0.5402455925941467, 0.4804575741291046]
13	0	0.6031324863433838	det	0.8223565220832825	[0.20408163964748383, 0.35004177689552307, 0.7813154458999634, 0.6258992552757263, 0.5991902947425842, 0.6635262370109558, 0.7643504738807678, 0.5603532791137695, 0.6282781958580017, 0.3776041567325592, 0.5237449407577515, 0.5156110525131226]
14	0	0.573413610458374	case	0.8173496127128601	[0.3246527910232544, 0.2928452491760254, 0.810374915599823, 0.5495651960372925, 0.715559184551239, 0.6544429063796997, 0.7297456860542297, 0.5082443952560425, 0.5964173078536987, 0.5067024230957031, 0.16534391045570374, 0.3650943338871002]
15	0	0.5640963912010193	conj	0.8232876658439636	[0.2582322359085083, 0.3836424946784973, 0.7089142203330994, 0.7431034445762634, 0.5893719792366028, 0.7767123579978943, 0.7052194476127625, 0.541436493396759, 0.4740406274795532, 0.2759643793106079, 0.32187071442604065, 0.4655831754207611]
16	0	0.6250602006912231	case	0.847806990146637	[0.46503496170043945, 0.41278064250946045, 0.8096491098403931, 0.46677741408348083, 0.5983871221542358, 0.6916996240615845, 0.7951952219009399, 0.6260236501693726, 0.5266594290733337, 0.2908587157726288, 0.6617250442504883, 0.5071225166320801]
17	0	0.5636144280433655	conj	0.838422417640686	[0.29061371088027954, 0.4780268967151642, 0.724625289440155, 0.45485520362854004, 0.4635922312736511, 0.8129770755767822, 0.5881346464157104, 0.6200000047683716, 0.5473801493644714, 0.13709677755832672, 0.5625, 0.487276166677475]
18	0	0.5495582222938538	case	0.7676724195480347	[0.3417266309261322, 0.3293718099594116, 0.6995689868927002, 0.4253472089767456, 0.49760764837265015, 0.7002688050270081, 0.49732619524002075, 0.6430543065071106, 0.7251655459403992, 0.20396600663661957, 0.5741496682167053, 0.5056710839271545]
19	0	0.4291566014289856	case	0.7969231009483337	[0.16871704161167145, 0.15467625856399536, 0.6334065794944763, 0.3964601755142212, 0.5468018651008606, 0.5447263121604919, 0.41994303464889526, 0.3170506954193115, 0.5100896954536438, 0.0670241266489029, 0.33564493060112, 0.46455225348472595]
20	0	0.4432128369808197	case	0.8405612111091614	[0.16727273166179657, 0.20789474248886108, 0.7478741407394409, 0.33706068992614746, 0.5798386931419373, 0.47466665506362915, 0.3516676425933838, 0.4619140625, 0.3566591441631317, 0.1556728184223175, 0.3008241653442383, 0.3583489656448364]
21	0	0.38506022095680237	case	0.911854088306427	[0.04188481718301773, 0.1129310354590416, 0.591402530670166, 0.37055838108062744, 0.404115229845047, 0.40764331817626953, 0.5610465407371521, 0.31162789463996887, 0.34443169832229614, 0.12435232847929001, 0.16343490779399872, 0.437559574842453]
22	0	0.3604819178581238	case	0.868910551071167	[0.09121621400117874, 0.2820960581302643, 0.7701506018638611, 0.06866197288036346, 0.3320220410823822, 0.11006711423397064, 0.5595947504043579, 0.4343434274196625, 0.13084112107753754, 0.07121662050485611, 0.20463846623897552, 0.05882352963089943]
23	0	0.2957429587841034	case	0.8557149171829224	[0.019400352612137794, 0.015075377188622952, 0.7992177605628967, 0.01610017940402031, 0.501589834690094, 0.024930747225880623, 0.24075160920619965, 0.38282647728919983, 0.06847697496414185, 0.021563341841101646, 0.05614973232150078, 0.14312617480754852]
0	0	0.5660240650177002	case	0.9554329514503479	[0.37362638115882874, 0.36824604868888855, 0.924872636795044, 0.8614035248756409, 0.5582137107849121, 0.22404371201992035, 0.9392201900482178, 0.27290448546409607, 0.19664804637432098, 0.4597701132297516, 0.040575917810201645, 0.5583003759384155]
1	0	0.5873092412948608	case	0.9678663015365601	[0.6000000238418579, 0.4570685029029846, 0.9284490346908569, 0.9579124450683594, 0.5776699185371399, 0.2105960249900818, 0.9489007592201233, 0.2834572494029999, 0.26569506525993347, 0.4376811683177948, 0.15653298795223236, 0.4071222245693207]
2	0	0.5579116344451904	det	0.9366940259933472	[0.40980735421180725, 0.44453853368759155, 0.9254385828971863, 0.8935427665710449, 0.4658054709434509, 0.17603550851345062, 0.93552166223526, 0.23591212928295135, 0.44906899333000183, 0.5532467365264893, 0.18132612109184265, 0.21919097006320953]
3	0	0.6274698376655579	det	0.9187609553337097	[0.407196968793869, 0.4395410418510437, 0.8955602645874023, 0.8513985872268677, 0.6677796244621277, 0.31748253107070923, 0.9164231419563293, 0.510464072227478, 0.4804232716560364, 0.3709677457809448, 0.2884097099304199, 0.4971962571144104]
4	0	0.6414457559585571	det	0.9052631855010986	[0.4306049942970276, 0.5534318089485168, 0.8453222513198853, 0.858208954334259, 0.5365853905677795, 0.35638296604156494, 0.8996903896331787, 0.4558010995388031, 0.5694591999053955, 0.3641456663608551, 0.4972899854183197, 0.6324951648712158]
5	0	0.5856224894523621	det	0.9486119151115417	[0.29629629850387573, 0.4091293215751648, 0.8492333889007568, 0.8804159164428711, 0.5065789222717285, 0.36010709404945374, 0.9415239095687866, 0.2829457223415375, 0.5221339464187622, 0.5087719559669495, 0.28649386763572693, 0.4590316712856293]
6	0	0.6278714537620544	det	0.9247943758964539	[0.22545453906059265, 0.41461342573165894, 0.853791356086731, 0.7454873919487, 0.6341853141784668, 0.5365535020828247, 0.9218566417694092, 0.5288461446762085, 0.5881032347679138, 0.30924856662750244, 0.5454545617103577, 0.38224297761917114]
7	0	0.6526104211807251	case	0.8987447619438171	[0.4340949058532715, 0.49092480540275574, 0.8765690326690674, 0.7100694179534912, 0.6983105540275574, 0.4233473837375641, 0.8706231713294983, 0.4016544222831726, 0.6295081973075867, 0.5873925685882568, 0.5091164112091064, 0.5417457222938538]
8	0	0.6543774604797363	det	0.8783861398696899	[0.5098743438720703, 0.5411255359649658, 0.822974681854248, 0.7137746214866638, 0.6594377756118774, 0.5435356497764587, 0.8749279379844666, 0.42476189136505127, 0.5788900852203369, 0.5497382283210754, 0.5727891325950623, 0.5205479264259338]
9	0	0.5404819250106812	det	0.8483775854110718	[0.4053156077861786, 0.299416184425354, 0.7116137742996216, 0.5951972603797913, 0.5466879606246948, 0.451977401971817, 0.8483775854110718, 0.32791587710380554, 0.5957446694374084, 0.5604719519615173, 0.33152908086776733, 0.3263254165649414]
10	0	0.5867469906806946	det	0.8713169097900391	[0.33448874950408936, 0.26421403884887695, 0.8274526596069336, 0.7676767706871033, 0.675357460975647, 0.5952380895614624, 0.813589870929718, 0.3371783494949341, 0.46729958057403564, 0.6904109716415405, 0.4617486298084259, 0.4025465250015259]
11	0	0.6240963935852051	det	0.8690823912620544	[0.4500875771045685, 0.3648180365562439, 0.789893627166748, 0.6783216595649719, 0.6728895902633667, 0.6240208745002747, 0.8690823912620544, 0.36866793036460876, 0.5035971403121948, 0.6976743936538696, 0.6454005837440491, 0.49632352590560913]
12	0	0.5869879126548767	cc	0.8148148059844971	[0.30344828963279724, 0.3957597315311432, 0.7268438935279846, 0.7659932374954224, 0.7002437114715576, 0.5926892757415771, 0.7567412257194519, 0.4038638472557068, 0.4316469430923462, 0.3525835871696472, 0.5614285469055176, 0.5345667004585266]
13	0	0.6065863370895386	det	0.8326482772827148	[0.3107638955116272, 0.34246575832366943, 0.7601810097694397, 0.6203389763832092, 0.5400809645652771, 0.6381842494010925, 0.7985907196998596, 0.5636856555938721, 0.6659242510795593, 0.5107526779174805, 0.6108897924423218, 0.47566574811935425]
14	0	0.5763052105903625	case	0.8335558772087097	[0.3279569745063782, 0.3415977954864502, 0.8050734400749207, 0.5236486196517944, 0.6300309300422668, 0.6570248007774353, 0.7527891993522644, 0.5529623031616211, 0.6026200652122498, 0.5223463773727417, 0.21598878502845764, 0.36690017580986023]
15	0	0.5690762996673584	conj	0.8046448230743408	[0.21934369206428528, 0.34037160873413086, 0.7356809377670288, 0.7405405640602112, 0.5881397128105164, 0.7827869057655334, 0.7000592947006226, 0.5689497590065002, 0.5784851908683777, 0.287709504365921, 0.3472023010253906, 0.4107142984867096]
16	0	0.6252208352088928	conj	0.8436657786369324	[0.3819188177585602, 0.40627649426460266, 0.7900973558425903, 0.5845648646354675, 0.6900726556777954, 0.8126684427261353, 0.7477422952651978, 0.38962262868881226, 0.5285252928733826, 0.33707866072654724, 0.6943292021751404, 0.5969436764717102]
17	0	0.5650601983070374	conj	0.7997449040412903	[0.2655172348022461, 0.3610389530658722, 0.7429547309875488, 0.4803418815135956, 0.5209187865257263, 0.7193877696990967, 0.6113383769989014, 0.5892514586448669, 0.5307692289352417, 0.2192513346672058, 0.5736544132232666, 0.5403071045875549]
18	0	0.5575903654098511	conj	0.8177014589309692	[0.35483869910240173, 0.35359588265419006, 0.7131287455558777, 0.4298561215400696, 0.5555555820465088, 0.7714663147926331, 0.49369367957115173, 0.4750922620296478, 0.6876429915428162, 0.19576719403266907, 0.5989375710487366, 0.6386792659759521]
19	0	0.42971885204315186	case	0.8146666884422302	[0.1577235758304596, 0.2819383144378662, 0.6600000262260437, 0.3837011754512787, 0.42250198125839233, 0.4414168894290924, 0.43493977189064026, 0.5158658027648926, 0.4285714328289032, 0.05044510215520859, 0.40740740299224854, 0.2825688123703003]
20	0	0.4436144530773163	case	0.8025119304656982	[0.18035714328289032, 0.20468343794345856, 0.716327428817749, 0.29821428656578064, 0.561532199382782, 0.4673629105091095, 0.43192487955093384, 0.35181817412376404, 0.43888887763023376, 0.08262108266353607, 0.3558863401412964, 0.46993523836135864]
21	0	0.38393571972846985	case	0.8493950963020325	[0.0197132620960474, 0.17028380930423737, 0.6211931705474854, 0.2877442240715027, 0.3424317538738251, 0.42391303181648254, 0.5389331579208374, 0.43411552906036377, 0.3408602178096771, 0.11731843650341034, 0.10724637657403946, 0.3591417968273163]
22	0	0.3648192584514618	case	0.869087815284729	[0.0658578872680664, 0.3202911615371704, 0.7453547120094299, 0.10085470229387283, 0.47026169300079346, 0.09269662946462631, 0.5154519081115723, 0.05690298601984978, 0.1090100109577179, 0.09139785170555115, 0.1584022045135498, 0.4107142984867096]
23	0	0.2974297106266022	case	0.8349220156669617	[0.0503472238779068, 0.09002647548913956, 0.7595320343971252, 0.01795332133769989, 0.41243863105773926, 0.037956204265356064, 0.30707302689552307, 0.2580054998397827, 0.037634409964084625, 0.025974025949835777, 0.06382978707551956, 0.33271026611328125]
0	0	0.5591967701911926	case	0.953938901424408	[0.34628379344940186, 0.4086579978466034, 0.9121825098991394, 0.8998273015022278, 0.5032680034637451, 0.24732621014118195, 0.9438534379005432, 0.2906542122364044, 0.20364415645599365, 0.4000000059604645, 0.0606468990445137, 0.5219084620475769]
1	0	0.5891566276550293	case	0.965679943561554	[0.5114378929138184, 0.4408233165740967, 0.9240669012069702, 0.950266420841217, 0.5322449207305908, 0.21045392751693726, 0.9525737166404724, 0.38306063413619995, 0.2888889014720917, 0.5225988626480103, 0.13498622179031372, 0.3951762616634369]
2	0	0.5641766786575317	det	0.9583574533462524	[0.39926740527153015, 0.4447174370288849, 0.9190853238105774, 0.9284552931785583, 0.4418972432613373, 0.19417475163936615, 0.9583574533462524, 0.20337393879890442, 0.33483144640922546, 0.5040431022644043, 0.256186306476593, 0.3458646535873413]
3	0	0.6318072080612183	det	0.9350877404212952	[0.3985637426376343, 0.47979363799095154, 0.9104671478271484, 0.8480565547943115, 0.6183689832687378, 0.327052503824234, 0.9309941530227661, 0.39150089025497437, 0.4817204177379608, 0.4505814015865326, 0.2937062978744507, 0.5878962278366089]
4	0	0.6427308917045593	det	0.918441891670227	[0.34241244196891785, 0.5061728358268738, 0.8695834875106812, 0.8763250708580017, 0.5899919271469116, 0.4646194875240326, 0.9135727286338806, 0.44609665870666504, 0.5191676020622253, 0.36461126804351807, 0.5320600271224976, 0.5589353442192078]
5	0	0.5880321264266968	det	0.9414251446723938	[0.3103448152542114, 0.43394649028778076, 0.8412560224533081, 0.875, 0.5192150473594666, 0.49682337045669556, 0.9414251446723938, 0.2936508059501648, 0.4569832384586334, 0.5202311873435974, 0.2690647542476654, 0.46304959058761597]
6	0	0.6271485686302185	det	0.9319576025009155	[0.3179190754890442, 0.4488588273525238, 0.8436681032180786, 0.7559633255004883, 0.5382775068283081, 0.5693717002868652, 0.9208031296730042, 0.4058656692504883, 0.6048988103866577, 0.3052631616592407, 0.5463917255401611, 0.49092644453048706]
7	0	0.6497188806533813	det	0.8841427564620972	[0.48713234066963196, 0.48879310488700867, 0.851898193359375, 0.7655172348022461, 0.6735708117485046, 0.48123323917388916, 0.8706846237182617, 0.49570199847221375, 0.6510138511657715, 0.5694050788879395, 0.5049365162849426, 0.3986804783344269]
8	0	0.6537349224090576	det	0.8978273868560791	[0.511945366859436, 0.47288888692855835, 0.7890691757202148, 0.7772108912467957, 0.73001629114151, 0.6507042050361633, 0.8978273868560791, 0.4568345248699188, 0.5610859990119934, 0.4986376166343689, 0.5448548793792725, 0.4270733892917633]
9	0	0.5495582222938538	det	0.8319122791290283	[0.3232323229312897, 0.42781221866607666, 0.7294418215751648, 0.685512363910675, 0.5081037282943726, 0.4852374792098999, 0.813032865524292, 0.27334630489349365, 0.5619747638702393, 0.5284973978996277, 0.3305785059928894, 0.4254920482635498]
10	0	0.5871485471725464	det	0.8709121942520142	[0.43992605805397034, 0.2900826334953308, 0.7725076675415039, 0.6862385272979736, 0.6216443181037903, 0.5763799548149109, 0.8668961524963379, 0.5315985083580017, 0.46724891662597656, 0.6685082912445068, 0.4005524814128876, 0.2599078416824341]
11	0	0.6200000047683716	det	0.8758700489997864	[0.40282684564590454, 0.3846823275089264, 0.7923240661621094, 0.679347813129425, 0.6776729822158813, 0.641853928565979, 0.8422273993492126, 0.5934579372406006, 0.4942660629749298, 0.7027778029441833, 0.45945945382118225, 0.35822221636772156]
12	0	0.5861847400665283	det	0.8273809552192688	[0.3447099030017853, 0.43522438406944275, 0.7343952059745789, 0.7472727298736572, 0.6141924858093262, 0.6200000047683716, 0.7827380895614624, 0.43315017223358154, 0.5043478012084961, 0.4152046740055084, 0.5204917788505554, 0.4419475793838501]
13	0	0.6124497652053833	det	0.8242774605751038	[0.27390599250793457, 0.44326531887054443, 0.747953474521637, 0.6655573844909668, 0.5854271650314331, 0.5201668739318848, 0.8017340898513794, 0.6817269325256348, 0.6159822344779968, 0.4893617033958435, 0.550561785697937, 0.39886578917503357]
14	0	0.5802409648895264	case	0.8178243637084961	[0.3078291714191437, 0.3911222815513611, 0.8178243637084961, 0.5016611218452454, 0.5830564498901367, 0.6605744361877441, 0.7547281384468079, 0.39195510745048523, 0.6626240611076355, 0.5145888328552246, 0.32894736528396606, 0.44844359159469604]
15	0	0.5602409243583679	cc	0.7730262875556946	[0.25830256938934326, 0.2563265264034271, 0.7426823973655701, 0.7105262875556946, 0.5915378332138062, 0.7263294458389282, 0.6984401941299438, 0.48151570558547974, 0.5522913932800293, 0.3844011127948761, 0.4469914138317108, 0.42441314458847046]
16	0	0.6273092031478882	conj	0.8542510271072388	[0.3992994725704193, 0.4974271059036255, 0.8156028389930725, 0.4377289414405823, 0.6170555353164673, 0.8286100029945374, 0.7374854683876038, 0.6653426289558411, 0.5566037893295288, 0.32020998001098633, 0.645803689956665, 0.37438905239105225]
17	0	0.5631325244903564	case	0.7840862274169922	[0.2380952388048172, 0.44083333015441895, 0.7840862274169922, 0.4392857253551483, 0.46299341320991516, 0.7280575633049011, 0.5424641370773315, 0.6986046433448792, 0.5765575766563416, 0.15041783452033997, 0.5343618392944336, 0.4424007833003998]
18	0	0.5469076037406921	conj	0.7947712540626526	[0.36888110637664795, 0.22605694830417633, 0.7088285088539124, 0.3877550959587097, 0.6026600003242493, 0.6875817179679871, 0.4956420660018921, 0.7036697268486023, 0.7286036014556885, 0.14845938980579376, 0.632022500038147, 0.3657362759113312]
19	0	0.4207228720188141	case	0.7457482814788818	[0.18035714328289032, 0.36447039246559143, 0.6262755393981934, 0.44014084339141846, 0.32214227318763733, 0.49511855840682983, 0.4134615361690521, 0.2836363613605499, 0.4538288414478302, 0.11884058266878128, 0.3928077518939972, 0.45244690775871277]
20	0	0.43638554215431213	case	0.800000011920929	[0.070763498544693, 0.37981951236724854, 0.5695652365684509, 0.3678929805755615, 0.36800631880760193, 0.33243241906166077, 0.6164623498916626, 0.48674243688583374, 0.33017876744270325, 0.09509202092885971, 0.4594992697238922, 0.3540489673614502]
21	0	0.386827290058136	case	0.8588486313819885	[0.04144144058227539, 0.29133859276771545, 0.6422174572944641, 0.2928571403026581, 0.17585089802742004, 0.42592594027519226, 0.52998286485672, 0.34811320900917053, 0.2828175127506256, 0.13896457850933075, 0.179562047123909, 0.4683065414428711]
22	0	0.3636947572231293	case	0.8403470516204834	[0.061359867453575134, 0.2747252881526947, 0.7652928233146667, 0.06239167973399162, 0.4916732609272003, 0.21159029006958008, 0.5457192659378052, 0.07773512601852417, 0.06228373572230339, 0.08454810827970505, 0.22251655161380768, 0.2691943049430847]
23	0	0.29927709698677063	case	0.8229349851608276	[0.008771929889917374, 0.19706135988235474, 0.7737258076667786, 0.029654035344719887, 0.22087378799915314, 0.11973684281110764, 0.23492957651615143, 0.2560153901576996, 0.17218543589115143, 0.022535210475325584, 0.03616133704781532, 0.30000001192092896]
0	0	0.5649799108505249	case	0.9737288355827332	[0.3442623019218445, 0.42212387919425964, 0.9322034120559692, 0.8817567825317383, 0.5379090309143066, 0.3054794669151306, 0.938095211982727, 0.32014718651771545, 0.17622080445289612, 0.404558390378952, 0.07024793326854706, 0.44380950927734375]
1	0	0.5855421423912048	case	0.9655623435974121	[0.5793918967247009, 0.41575857996940613, 0.9324324131011963, 0.945485532283783, 0.5971676111221313, 0.13324175775051117, 0.9468713402748108, 0.4114339351654053, 0.26310044527053833, 0.46721312403678894, 0.0891089141368866, 0.3594202995300293]
2	0	0.5597590208053589	det	0.9427141547203064	[0.42490842938423157, 0.4420289993286133, 0.9160536527633667, 0.8849408030509949, 0.4749608635902405, 0.12628865242004395, 0.9416017532348633, 0.20125223696231842, 0.39678898453712463, 0.5156695246696472, 0.22788605093955994, 0.2957610785961151]
3	0	0.6298794746398926	det	0.9179734587669373	[0.43309858441352844, 0.49872341752052307, 0.906700611114502, 0.859929084777832, 0.6100730895996094, 0.42723631858825684, 0.9095295667648315, 0.41294005513191223, 0.44701987504959106, 0.4447513818740845, 0.2677595615386963, 0.48996350169181824]
4	0	0.637670636177063	det	0.9063444137573242	[0.41941073536872864, 0.43171805143356323, 0.865145206451416, 0.8710865378379822, 0.6401606202125549, 0.4274406433105469, 0.8972809910774231, 0.4334883689880371, 0.5529279112815857, 0.40720221400260925, 0.5276315808296204, 0.5158197283744812]
5	0	0.5776706337928772	det	0.9422969222068787	[0.34336283802986145, 0.3639545142650604, 0.8586341738700867, 0.8611111044883728, 0.5066335201263428, 0.38767123222351074, 0.9372549057006836, 0.31780821084976196, 0.5226293206214905, 0.5, 0.2574124038219452, 0.3387250304222107]
6	0	0.6227309107780457	det	0.9239500761032104	[0.2793594300746918, 0.48970457911491394, 0.8369747996330261, 0.7495682239532471, 0.5352226495742798, 0.6165516972541809, 0.9228149652481079, 0.38553112745285034, 0.5359628796577454, 0.30708661675453186, 0.48991355299949646, 0.4891611635684967]
7	0	0.6473092436790466	case	0.8802726864814758	[0.42335766553878784, 0.46205732226371765, 0.8487430810928345, 0.7266666889190674, 0.7189324498176575, 0.4312668442726135, 0.8668639063835144, 0.5685903429985046, 0.6544671654701233, 0.5820105671882629, 0.4032738208770752, 0.4274047315120697]
8	0	0.6505220532417297	det	0.8730445504188538	[0.4442508816719055, 0.5077452659606934, 0.8464549779891968, 0.7621527910232544, 0.7173745036125183, 0.6616643667221069, 0.8664259910583496, 0.4490177631378174, 0.5900692939758301, 0.48311689496040344, 0.5589041113853455, 0.39126479625701904]
9	0	0.5556626319885254	det	0.8461538553237915	[0.3924914598464966, 0.34709352254867554, 0.7161402106285095, 0.6787003874778748, 0.5856307148933411, 0.5006711483001709, 0.8316946029663086, 0.3288331627845764, 0.6106094717979431, 0.5070028305053711, 0.33557048439979553, 0.37634408473968506]
10	0	0.5898795127868652	det	0.8729438185691833	[0.3698175847530365, 0.37467700242996216, 0.7576286196708679, 0.713798999786377, 0.6053921580314636, 0.5416666865348816, 0.8729438185691833, 0.38050609827041626, 0.4898419976234436, 0.6857143044471741, 0.4653739631175995, 0.3922652006149292]
11	0	0.6228111982345581	det	0.8664670586585999	[0.442882239818573, 0.39836734533309937, 0.8105670213699341, 0.6724738478660583, 0.6664012670516968, 0.7273972630500793, 0.8377245664596558, 0.3585253357887268, 0.47580644488334656, 0.7065526843070984, 0.4348441958427429, 0.5459558963775635]
12	0	0.5919678807258606	cc	0.80817049741745	[0.2655677795410156, 0.41874462366104126, 0.7617608904838562, 0.7797513604164124, 0.609287440776825, 0.5843621492385864, 0.7552816867828369, 0.5238524079322815, 0.528969943523407, 0.4740932583808899, 0.4319775700569153, 0.431051105260849]
13	0	0.609638512134552	det	0.8437679409980774	[0.22664359211921692, 0.3996584117412567, 0.7089584469795227, 0.6622889041900635, 0.5400495529174805, 0.7496463656425476, 0.8431935906410217, 0.5403669476509094, 0.6510869860649109, 0.4615384638309479, 0.6002928018569946, 0.5063291192054749]
14	0	0.57863450050354	case	0.8219294548034668	[0.3119429647922516, 0.3458961546421051, 0.7705057263374329, 0.5143339037895203, 0.6176947951316833, 0.6348773837089539, 0.7998794317245483, 0.6168768405914307, 0.6138079762458801, 0.5211267471313477, 0.31988874077796936, 0.2884615361690521]
15	0	0.5657027959823608	cc	0.7837370038032532	[0.2276119440793991, 0.36622223258018494, 0.6793501377105713, 0.7491349577903748, 0.6276849508285522, 0.7280219793319702, 0.7363584041595459, 0.46710526943206787, 0.5638418197631836, 0.3104325830936432, 0.3510929048061371, 0.47667911648750305]
16	0	0.6187148094177246	case	0.8451557159423828	[0.4073394536972046, 0.37966102361679077, 0.8079584836959839, 0.5, 0.5996745228767395, 0.7082818150520325, 0.7837209105491638, 0.6906740665435791, 0.5418098568916321, 0.37931033968925476, 0.6322314143180847, 0.390595018863678]
17	0	0.5675501823425293	conj	0.8021534085273743	[0.30993151664733887, 0.3674008846282959, 0.7232784032821655, 0.5675675868988037, 0.5495283007621765, 0.7348586916923523, 0.5761317014694214, 0.6582397222518921, 0.5965909361839294, 0.1928783357143402, 0.6409903764724731, 0.4176245331764221]
18	0	0.5485140085220337	conj	0.7844712138175964	[0.3420138955116272, 0.3838028311729431, 0.656399130821228, 0.4208695590496063, 0.4574803113937378, 0.7443105578422546, 0.5318782329559326, 0.6065420508384705, 0.7272727489471436, 0.1768115907907486, 0.6531165242195129, 0.5070290565490723]
19	0	0.4354216754436493	case	0.7988115549087524	[0.1153184175491333, 0.25647667050361633, 0.6608659029006958, 0.49380531907081604, 0.40953946113586426, 0.5377094745635986, 0.41613832116127014, 0.4580520689487457, 0.47729790210723877, 0.10555555671453476, 0.409152090549469, 0.34074074029922485]
20	0	0.4384738802909851	case	0.8628023266792297	[0.21146953105926514, 0.3336252272129059, 0.7147623300552368, 0.2654545307159424, 0.4467741847038269, 0.38661202788352966, 0.41923990845680237, 0.5023126602172852, 0.32392776012420654, 0.15281501412391663, 0.3606557250022888, 0.3389199376106262]
21	0	0.3832128345966339	case	0.870281994342804	[0.05087719112634659, 0.09726962447166443, 0.5388286113739014, 0.3136593699455261, 0.3171912729740143, 0.41913747787475586, 0.5965842008590698, 0.34701159596443176, 0.35494881868362427, 0.14016172289848328, 0.08948863297700882, 0.5094696879386902]
22	0	0.3585542142391205	case	0.8551099896430969	[0.04693140834569931, 0.32722732424736023, 0.727468729019165, 0.21440823376178741, 0.43187251687049866, 0.11984021216630936, 0.47128477692604065, 0.19077757000923157, 0.1741122603416443, 0.07792207598686218, 0.17158177495002747, 0.2742914855480194]
23	0	0.29518070816993713	case	0.8045976758003235	[0.0035273367539048195, 0.024263432249426842, 0.6370468735694885, 0.045045044273138046, 0.3789556920528412, 0.12751677632331848, 0.5648415088653564, 0.20074349641799927, 0.009836065582931042, 0.028169013559818268, 0.02242744155228138, 0.3505639135837555]
0	0	0.5611245036125183	case	0.966352641582489	[0.31596639752388, 0.4486626386642456, 0.9300134778022766, 0.8568904399871826, 0.5035461187362671, 0.28010472655296326, 0.9423412680625916, 0.26366251707077026, 0.20496223866939545, 0.41111111640930176, 0.08049113303422928, 0.5238970518112183]
1	0	0.5802409648895264	cc	0.9646464586257935	[0.5310924649238586, 0.4372791647911072, 0.9251968264579773, 0.9646464586257935, 0.498740553855896, 0.18119890987873077, 0.9532267451286316, 0.23648029565811157, 0.31489360332489014, 0.4836065471172333, 0.1267605572938919, 0.45543670654296875]
2	0	0.5599196553230286	det	0.9519572854042053	[0.3883495032787323, 0.40244898200035095, 0.943527340888977, 0.8992805480957031, 0.491909384727478, 0.20913107693195343, 0.9495848417282104, 0.2554151713848114, 0.4166666567325592, 0.4691011309623718, 0.16556291282176971, 0.24600939452648163]
3	0	0.631244957447052	det	0.9347699284553528	[0.366843044757843, 0.42378559708595276, 0.9122036695480347, 0.8780918717384338, 0.7129707336425781, 0.3316062092781067, 0.9225392937660217, 0.5262172222137451, 0.46673935651779175, 0.38746437430381775, 0.33425796031951904, 0.4275362193584442]
4	0	0.6371083855628967	det	0.9079861044883728	[0.469613254070282, 0.5233248472213745, 0.8432934880256653, 0.8607382774353027, 0.5688146352767944, 0.42592594027519226, 0.9045138955116272, 0.4199255108833313, 0.534140944480896, 0.351898729801178, 0.5108107924461365, 0.5802955627441406]
5	0	0.5812047719955444	det	0.9440885186195374	[0.25783970952033997, 0.4585079550743103, 0.8283870816230774, 0.8641114830970764, 0.4752553105354309, 0.40316206216812134, 0.9423412680625916, 0.30645161867141724, 0.49775785207748413, 0.4548022747039795, 0.22752809524536133, 0.460829496383667]
6	0	0.6274698376655579	det	0.9307411909103394	[0.2841726541519165, 0.38374125957489014, 0.8275862336158752, 0.8216783404350281, 0.6192026138305664, 0.5076072216033936, 0.9307411909103394, 0.5446428656578064, 0.5955414175987244, 0.3472222089767456, 0.6158273220062256, 0.35760369896888733]
7	0	0.6536545753479004	det	0.8877671957015991	[0.4276094138622284, 0.565517246723175, 0.8690783977508545, 0.773809552192688, 0.6147082448005676, 0.4935064911842346, 0.8634204268455505, 0.5587419271469116, 0.5961968898773193, 0.5955055952072144, 0.3951285481452942, 0.4273897111415863]
8	0	0.6560642123222351	det	0.8846796751022339	[0.4812164604663849, 0.49426302313804626, 0.8437771797180176, 0.6961130499839783, 0.706119179725647, 0.563758373260498, 0.8679665923118591, 0.515434980392456, 0.6352813839912415, 0.5413105487823486, 0.608203649520874, 0.33930253982543945]
9	0	0.550843358039856	det	0.8401826620101929	[0.4142114520072937, 0.4510961174964905, 0.7091531157493591, 0.6389380693435669, 0.5112069249153137, 0.49038460850715637, 0.8150684833526611, 0.20307987928390503, 0.6251366138458252, 0.5596590638160706, 0.23834887146949768, 0.4857405722141266]
10	0	0.5906023979187012	det	0.8816705346107483	[0.3889845013618469, 0.2993019223213196, 0.8207792043685913, 0.7134724855422974, 0.6298433542251587, 0.6184210777282715, 0.8381670713424683, 0.3273753523826599, 0.4318936765193939, 0.6722689270973206, 0.48216643929481506, 0.42921552062034607]
11	0	0.6220080256462097	det	0.8843262195587158	[0.3339070677757263, 0.3207712471485138, 0.798899233341217, 0.6785714030265808, 0.7283653616905212, 0.6144244074821472, 0.8843262195587158, 0.5, 0.49300700426101685, 0.698952853679657, 0.4316644072532654, 0.46485474705696106]
12	0	0.5918875336647034	det	0.8112128376960754	[0.2805507779121399, 0.5791274309158325, 0.7048085331916809, 0.7682926654815674, 0.4873015880584717, 0.6038709878921509, 0.7871853709220886, 0.396989643573761, 0.5295950174331665, 0.36000001430511475, 0.581589937210083, 0.5306122303009033]
13	0	0.6114858984947205	det	0.8338279128074646	[0.2309027761220932, 0.3834519684314728, 0.752216100692749, 0.6648841500282288, 0.5721153616905212, 0.6373477578163147, 0.8083086013793945, 0.5064935088157654, 0.6402438879013062, 0.47965115308761597, 0.6097902059555054, 0.5550146102905273]
14	0	0.5748594403266907	case	0.8326106071472168	[0.3572649657726288, 0.4046822786331177, 0.7658282518386841, 0.5511669516563416, 0.5098684430122375, 0.6592398285865784, 0.7609195113182068, 0.45703125, 0.6068282127380371, 0.530183732509613, 0.32384824752807617, 0.4671814739704132]
15	0	0.5632931590080261	cc	0.8054545521736145	[0.20847457647323608, 0.4149831533432007, 0.6964362263679504, 0.8054545521736145, 0.4995957911014557, 0.7762237787246704, 0.7034198045730591, 0.5326586961746216, 0.5639344453811646, 0.3983739912509918, 0.3633802831172943, 0.4379699230194092]
16	0	0.6175903677940369	case	0.8550087809562683	[0.2972508668899536, 0.48298755288124084, 0.804481565952301, 0.5171288847923279, 0.5683794617652893, 0.7162725925445557, 0.7707486748695374, 0.5297450423240662, 0.5661680102348328, 0.350649356842041, 0.6272855401039124, 0.5522531270980835]
17	0	0.5710843205451965	conj	0.8042895197868347	[0.3877550959587097, 0.399649441242218, 0.7386031150817871, 0.43425604701042175, 0.5046584010124207, 0.697050929069519, 0.6063321232795715, 0.6159003973007202, 0.49159663915634155, 0.1736694723367691, 0.4639320969581604, 0.6466602087020874]
18	0	0.5460240840911865	conj	0.7832647562026978	[0.3842281997203827, 0.3199999928474426, 0.7172644138336182, 0.4093851149082184, 0.4776240885257721, 0.7283950448036194, 0.5104979276657104, 0.624758243560791, 0.7081930637359619, 0.19887955486774445, 0.6183510422706604, 0.4392237067222595]
19	0	0.4323694705963135	case	0.7795206904411316	[0.19572953879833221, 0.17533040046691895, 0.7128540277481079, 0.41196581721305847, 0.4881439208984375, 0.5223880410194397, 0.3285799026489258, 0.39253997802734375, 0.5313174724578857, 0.072727270424366, 0.486994206905365, 0.3297002613544464]
20	0	0.43726906180381775	case	0.8630978465080261	[0.21682243049144745, 0.1732548326253891, 0.6924089789390564, 0.3263888955116272, 0.5649717450141907, 0.30666667222976685, 0.48710763454437256, 0.4818941652774811, 0.3371824622154236, 0.11873351037502289, 0.28804346919059753, 0.4307692348957062]
21	0	0.38377508521080017	case	0.881014883518219	[0.06505576521158218, 0.12384162098169327, 0.7825896739959717, 0.2600349187850952, 0.2455284595489502, 0.34473684430122375, 0.3443983495235443, 0.5224153995513916, 0.3530678153038025, 0.10374639928340912, 0.14829395711421967, 0.37712666392326355]
22	0	0.36192768812179565	case	0.8766371011734009	[0.08379888534545898, 0.18668971955776215, 0.7511618137359619, 0.10738255083560944, 0.5094017386436462, 0.14414414763450623, 0.5414462089538574, 0.2036866396665573, 0.14038877189159393, 0.0625, 0.11813186854124069, 0.29886147379875183]
23	0	0.3005622327327728	case	0.845284640789032	[0.02568807266652584, 0.2373443990945816, 0.734028697013855, 0.07381370663642883, 0.2254980057477951, 0.03994490206241608, 0.31504523754119873, 0.10296846181154251, 0.10022026300430298, 0.01785714365541935, 0.03693181648850441, 0.48048049211502075]
0	0	0.5596786737442017	case	0.9558179974555969	[0.37288135290145874, 0.4835996627807617, 0.9278215169906616, 0.8773747682571411, 0.44417276978492737, 0.25691699981689453, 0.9449970722198486, 0.19271332025527954, 0.23736263811588287, 0.3868194818496704, 0.12399999797344208, 0.5136921405792236]
1	0	0.5842570066452026	case	0.9717707633972168	[0.5248227119445801, 0.47013652324676514, 0.9247219562530518, 0.9528619647026062, 0.519246518611908, 0.1819322407245636, 0.9543517827987671, 0.36563435196876526, 0.29385966062545776, 0.4510309398174286, 0.14790575206279755, 0.3920454680919647]
2	0	0.5485943555831909	det	0.942514955997467	[0.38761061429977417, 0.4585537910461426, 0.9251291155815125, 0.8706739544868469, 0.4110032320022583, 0.16803278028964996, 0.940119743347168, 0.24280574917793274, 0.350482314825058, 0.5174262523651123, 0.19410976767539978, 0.30418604612350464]
3	0	0.6366264820098877	det	0.9408081769943237	[0.4329896867275238, 0.4314063787460327, 0.907131016254425, 0.8428835272789001, 0.680134654045105, 0.2422610968351364, 0.9396699070930481, 0.5819209218025208, 0.46966293454170227, 0.42820513248443604, 0.26449787616729736, 0.46614328026771545]
4	0	0.6351807117462158	det	0.9306122660636902	[0.39335665106773376, 0.5304877758026123, 0.8502604365348816, 0.8516579270362854, 0.5382165312767029, 0.4890710413455963, 0.9306122660636902, 0.4859287142753601, 0.4816933572292328, 0.36315789818763733, 0.4579439163208008, 0.5023126602172852]
5	0	0.5862650275230408	det	0.9371069073677063	[0.30202579498291016, 0.4228130280971527, 0.8607540726661682, 0.8603066205978394, 0.46817082166671753, 0.3763975203037262, 0.9371069073677063, 0.3397497534751892, 0.5592254996299744, 0.46706587076187134, 0.25749319791793823, 0.3817307651042938]
6	0	0.6202409267425537	det	0.9199522137641907	[0.24493242800235748, 0.43266725540161133, 0.8447257280349731, 0.7795414328575134, 0.6072874665260315, 0.4783821403980255, 0.9074074029922485, 0.43120959401130676, 0.5774804949760437, 0.25765305757522583, 0.5484764575958252, 0.5114285945892334]
7	0	0.6549397110939026	det	0.8817910552024841	[0.441426157951355, 0.5900783538818359, 0.8663755655288696, 0.761904776096344, 0.6494435667991638, 0.5136896967887878, 0.8686566948890686, 0.5515947341918945, 0.6092206239700317, 0.6048387289047241, 0.4257974922657013, 0.41635337471961975]
8	0	0.6565461754798889	det	0.8926886916160583	[0.45387452840805054, 0.619415819644928, 0.830822229385376, 0.7053872346878052, 0.6211631894111633, 0.5187667608261108, 0.8785377144813538, 0.4356343150138855, 0.6122685074806213, 0.5344352722167969, 0.5205298066139221, 0.5617566108703613]
9	0	0.5491566061973572	det	0.8531106114387512	[0.4401349127292633, 0.32073888182640076, 0.7107718586921692, 0.6301369667053223, 0.5730705857276917, 0.5099601745605469, 0.8456221222877502, 0.17992424964904785, 0.6147727370262146, 0.550000011920929, 0.20718231797218323, 0.4657113552093506]
10	0	0.5966264605522156	det	0.8856304883956909	[0.42401501536369324, 0.352340430021286, 0.7651122808456421, 0.7321739196777344, 0.580110490322113, 0.4614395797252655, 0.8674486875534058, 0.4318840503692627, 0.49013498425483704, 0.707446813583374, 0.4908062219619751, 0.45098039507865906]
11	0	0.6259437799453735	det	0.8739105463027954	[0.4127272665500641, 0.3788659870624542, 0.8097418546676636, 0.7078039646148682, 0.6631097793579102, 0.5790172815322876, 0.847762942314148, 0.5337773561477661, 0.49943116307258606, 0.6368563771247864, 0.47267356514930725, 0.4358472228050232]
12	0	0.5975903272628784	det	0.8313953280448914	[0.3416370153427124, 0.486028790473938, 0.6850021481513977, 0.7711442708969116, 0.6147540807723999, 0.6402266025543213, 0.8261628150939941, 0.6115627884864807, 0.5178378224372864, 0.4484848380088806, 0.511821985244751, 0.2914285659790039]
13	0	0.6127710342407227	det	0.8471148014068604	[0.21299639344215393, 0.33495935797691345, 0.7932631373405457, 0.6212389469146729, 0.6194398403167725, 0.6625766754150391, 0.8024985194206238, 0.5647618770599365, 0.5884955525398254, 0.44207316637039185, 0.5957746505737305, 0.47265625]
14	0	0.5800803303718567	det	0.8117079138755798	[0.4166666567325592, 0.3139841556549072, 0.7754838466644287, 0.5185810923576355, 0.6944000124931335, 0.6490322351455688, 0.7404948472976685, 0.4724409580230713, 0.5991285443305969, 0.5130890011787415, 0.24320651590824127, 0.4714548885822296]
15	0	0.5551807284355164	cc	0.8030821681022644	[0.17504051327705383, 0.34692028164863586, 0.7547811269760132, 0.7534246444702148, 0.523809552192688, 0.7215363383293152, 0.6697142720222473, 0.39523810148239136, 0.5149171352386475, 0.28969359397888184, 0.24255318939685822, 0.6075829267501831]
16	0	0.6268272995948792	conj	0.8503226041793823	[0.3807017505168915, 0.4880425035953522, 0.8068437576293945, 0.5380622744560242, 0.5688960552215576, 0.78838711977005, 0.77317214012146, 0.5818847417831421, 0.5531914830207825, 0.32967033982276917, 0.7118644118309021, 0.45063984394073486]
17	0	0.5650601983070374	conj	0.8372092843055725	[0.3202054798603058, 0.38817480206489563, 0.6463894844055176, 0.5111492276191711, 0.5399209260940552, 0.8372092843055725, 0.6935483813285828, 0.477011501789093, 0.6028138399124146, 0.12876711785793304, 0.6440443396568298, 0.515325665473938]
18	0	0.5529317259788513	conj	0.823298454284668	[0.3583916127681732, 0.31147539615631104, 0.732189953327179, 0.3691275119781494, 0.5316252708435059, 0.6897905468940735, 0.47335243225097656, 0.5887488126754761, 0.709601879119873, 0.1536388099193573, 0.6272108554840088, 0.5563636422157288]
19	0	0.43445780873298645	case	0.7703390121459961	[0.125, 0.24410773813724518, 0.6241525411605835, 0.42335766553878784, 0.5222312211990356, 0.5295774936676025, 0.4534815549850464, 0.36074766516685486, 0.47237879037857056, 0.057692307978868484, 0.4499332308769226, 0.36311787366867065]
20	0	0.436465859413147	case	0.8002572059631348	[0.16351118683815002, 0.27577319741249084, 0.6506643891334534, 0.3290909230709076, 0.46782177686691284, 0.49343833327293396, 0.4677985906600952, 0.4861111044883728, 0.35144123435020447, 0.14647887647151947, 0.4492557644844055, 0.23308271169662476]
21	0	0.38369476795196533	case	0.8369755148887634	[0.027687296271324158, 0.2528334856033325, 0.7408216595649719, 0.2070707082748413, 0.2153225839138031, 0.3308931291103363, 0.4323374330997467, 0.4762348532676697, 0.3336787521839142, 0.10242587327957153, 0.16235631704330444, 0.39645522832870483]
22	0	0.36297187209129333	case	0.8845500946044922	[0.025380710139870644, 0.16466552019119263, 0.8293718099594116, 0.08084358274936676, 0.3986928164958954, 0.1697612702846527, 0.4774881601333618, 0.21593090891838074, 0.24919094145298004, 0.056910570710897446, 0.21883656084537506, 0.2447216957807541]
23	0	0.29807227849960327	case	0.8266438841819763	[0.009124087169766426, 0.16568046808242798, 0.6511528491973877, 0.03316749632358551, 0.2609400451183319, 0.012129380367696285, 0.40873727202415466, 0.6731123328208923, 0.06681766360998154, 0.01983002759516239, 0.031593408435583115, 0.06592386215925217]
0	0	0.5628915429115295	case	0.9707998037338257	[0.342342346906662, 0.4210977554321289, 0.9212865233421326, 0.8496732115745544, 0.5345104336738586, 0.25661376118659973, 0.9263542294502258, 0.32136601209640503, 0.2018454372882843, 0.41971829533576965, 0.08707865327596664, 0.4791868329048157]
1	0	0.5818473696708679	case	0.9631199836730957	[0.5283018946647644, 0.4333620071411133, 0.922848641872406, 0.9624573588371277, 0.5210222601890564, 0.17391304671764374, 0.9572803974151611, 0.5107980966567993, 0.2674943506717682, 0.48895028233528137, 0.08701298385858536, 0.2957746386528015]
2	0	0.5659437775611877	det	0.9422066807746887	[0.43897995352745056, 0.45894554257392883, 0.929802417755127, 0.9134275913238525, 0.4509960114955902, 0.1538461595773697, 0.9416229128837585, 0.31869158148765564, 0.3529411852359772, 0.5427728891372681, 0.18941503763198853, 0.2567829489707947]
3	0	0.6367068290710449	det	0.931174099445343	[0.4079861044883728, 0.4565972089767456, 0.8920621871948242, 0.8881239295005798, 0.6567656993865967, 0.3158620595932007, 0.9305956959724426, 0.47830280661582947, 0.5467546582221985, 0.48179271817207336, 0.26945245265960693, 0.4858705699443817]
4	0	0.6361445784568787	det	0.9183908104896545	[0.4140893518924713, 0.45541125535964966, 0.8757497668266296, 0.8662207126617432, 0.5783828496932983, 0.36910995841026306, 0.9132183790206909, 0.4429783225059509, 0.5390804409980774, 0.2777777910232544, 0.4784366488456726, 0.5794573426246643]
5	0	0.5847389101982117	det	0.9429590106010437	[0.32236841320991516, 0.43040135502815247, 0.8559102416038513, 0.8773747682571411, 0.5376260876655579, 0.399433434009552, 0.9346405267715454, 0.38841405510902405, 0.5157657861709595, 0.41643837094306946, 0.26859503984451294, 0.3063909709453583]
6	0	0.6224899291992188	det	0.9294532537460327	[0.26690390706062317, 0.4752309024333954, 0.8368040919303894, 0.7871972322463989, 0.5655737519264221, 0.5442359447479248, 0.9218106865882874, 0.4488636255264282, 0.5341278314590454, 0.24376730620861053, 0.48514851927757263, 0.5123574137687683]
7	0	0.6565461754798889	case	0.8880374431610107	[0.43106457591056824, 0.5086355805397034, 0.8718603849411011, 0.7191011309623718, 0.7142857313156128, 0.519830048084259, 0.8678802251815796, 0.574999988079071, 0.6423766613006592, 0.5877437591552734, 0.48959776759147644, 0.3406071960926056]
8	0	0.6591164469718933	det	0.895382821559906	[0.4450261890888214, 0.5676141381263733, 0.8557105660438538, 0.7346938848495483, 0.6722756624221802, 0.5927475690841675, 0.8603156208992004, 0.5199999809265137, 0.5683615803718567, 0.514211893081665, 0.5758389234542847, 0.41088178753852844]
9	0	0.5421686768531799	det	0.8416316509246826	[0.38372093439102173, 0.3380398750305176, 0.7445536255836487, 0.703832745552063, 0.5488410592079163, 0.47925034165382385, 0.8068386316299438, 0.37966418266296387, 0.5774487257003784, 0.4547872245311737, 0.29446935653686523, 0.26618704199790955]
10	0	0.5963855385780334	det	0.8855054974555969	[0.2702702581882477, 0.3413585424423218, 0.7722602486610413, 0.7424749135971069, 0.6077621579170227, 0.5619834661483765, 0.8769792914390564, 0.47866418957710266, 0.5483170747756958, 0.625683069229126, 0.3468586504459381, 0.3988603949546814]
11	0	0.6315662264823914	det	0.887012243270874	[0.44144144654273987, 0.3559027910232544, 0.7956852912902832, 0.6548223495483398, 0.7015285491943359, 0.6098535060882568, 0.8677926659584045, 0.602478563785553, 0.5352423191070557, 0.7103064060211182, 0.43147897720336914, 0.4189453125]
12	0	0.5937349200248718	det	0.82798832654953		[0.3362521827220917, 0.49240392446517944, 0.760285496711731, 0.7692307829856873, 0.5343999862670898, 0.5626598596572876, 0.7638484239578247, 0.4932170510292053, 0.4972253143787384, 0.395225465297699, 0.444740355014801, 0.5107421875]
13	0	0.6033734679222107	det	0.8357431888580322	[0.21232876181602478, 0.40410348773002625, 0.7188959717750549, 0.676950991153717, 0.5964343547821045, 0.6430412530899048, 0.8357431888580322, 0.5923445224761963, 0.5831485390663147, 0.4262734651565552, 0.563282310962677, 0.45240339636802673]
14	0	0.5826506018638611	case	0.889031171798706	[0.3435251712799072, 0.33131489157676697, 0.8011096715927124, 0.5948718190193176, 0.6740924119949341, 0.6769437193870544, 0.7236384749412537, 0.5236794352531433, 0.6122221946716309, 0.46086955070495605, 0.2849462330341339, 0.3724735379219055]
15	0	0.5657027959823608	conj	0.8108808398246765	[0.15834768116474152, 0.3887900412082672, 0.7520273327827454, 0.7059829235076904, 0.5594855546951294, 0.8082901835441589, 0.6871704459190369, 0.4714285731315613, 0.5497835278511047, 0.26628896594047546, 0.42627736926078796, 0.4223659932613373]
16	0	0.6302008032798767	case	0.8472990393638611	[0.40883979201316833, 0.5132591724395752, 0.7988089919090271, 0.4330434799194336, 0.4967845678329468, 0.7597315311431885, 0.8153846263885498, 0.5498084425926208, 0.4973147213459015, 0.32777777314186096, 0.6727272868156433, 0.5558633208274841]
17	0	0.5702008008956909	conj	0.8310727477073669	[0.2831999957561493, 0.2835283577442169, 0.7206940054893494, 0.49277979135513306, 0.5948553085327148, 0.7755857110023499, 0.6465415954589844, 0.6474953889846802, 0.5363941788673401, 0.15772870182991028, 0.6130867600440979, 0.479425847530365]
18	0	0.5441766977310181	conj	0.7994757294654846	[0.3491227924823761, 0.2697594463825226, 0.7829731106758118, 0.3216911852359772, 0.5351089835166931, 0.7483617067337036, 0.44589000940322876, 0.5346441864967346, 0.7105831503868103, 0.17599999904632568, 0.5828877091407776, 0.5333333611488342]
19	0	0.4254618287086487	case	0.8331907391548157	[0.136286199092865, 0.2532299757003784, 0.7245509028434753, 0.3657243847846985, 0.42893186211586, 0.4885905981063843, 0.3637426793575287, 0.2930273711681366, 0.5102533102035522, 0.057220708578825, 0.4197530746459961, 0.3978102207183838]
20	0	0.4315662384033203	case	0.7923336029052734	[0.23999999463558197, 0.22952218353748322, 0.7855939269065857, 0.21305182576179504, 0.487541526556015, 0.41620880365371704, 0.32263514399528503, 0.47593095898628235, 0.28081458806991577, 0.14147910475730896, 0.3649425208568573, 0.3339483439922333]
21	0	0.37815260887145996	case	0.8238034844398499	[0.02214650809764862, 0.31524547934532166, 0.6446421146392822, 0.2595978081226349, 0.20944881439208984, 0.3298565745353699, 0.476913720369339, 0.4626462757587433, 0.2634088099002838, 0.12041884660720825, 0.2771739065647125, 0.3557046949863434]
22	0	0.3551807105541229	case	0.8967136144638062	[0.047706421464681625, 0.1773049682378769, 0.7136150002479553, 0.09058614820241928, 0.37177419662475586, 0.07589880377054214, 0.5938215255737305, 0.2338709682226181, 0.18885096907615662, 0.0694444477558136, 0.15094339847564697, 0.29855072498321533]
23	0	0.30899596214294434	case	0.817715048789978	[0.050816696137189865, 0.10925771296024323, 0.740693211555481, 0.03971119225025177, 0.3524264097213745, 0.171159029006958, 0.2578541934490204, 0.20383912324905396, 0.037444934248924255, 0.009146341122686863, 0.008438818156719208, 0.48983365297317505]
0	0	0.5656224489212036	case	0.9637462496757507	[0.374798059463501, 0.5284552574157715, 0.9154078364372253, 0.861940324306488, 0.42038217186927795, 0.2589040994644165, 0.9502026438713074, 0.2227356731891632, 0.20476706326007843, 0.417391300201416, 0.04748603329062462, 0.5760073065757751]
1	0	0.5851405262947083	case	0.9614542126655579	[0.5517241358757019, 0.45207804441452026, 0.9229084253311157, 0.9548611044883728, 0.5155993700027466, 0.15102040767669678, 0.9495652318000793, 0.2804085314273834, 0.3170467019081116, 0.45358091592788696, 0.10769230872392654, 0.48778194189071655]
2	0	0.5557429790496826	det	0.9462617039680481	[0.43418803811073303, 0.46810343861579895, 0.9119330644607544, 0.9003322124481201, 0.435523122549057, 0.14092141389846802, 0.9462617039680481, 0.2452651560306549, 0.4168514311313629, 0.5244956612586975, 0.19640564918518066, 0.2610328495502472]
3	0	0.6318875551223755	det	0.9272727370262146	[0.35849055647850037, 0.3977947533130646, 0.9015900492668152, 0.8926553726196289, 0.7158999443054199, 0.3733333349227905, 0.9261363744735718, 0.5831739902496338, 0.4543378949165344, 0.4226519465446472, 0.26425591111183167, 0.41094619035720825]
4	0	0.6338955760002136	det	0.9226993918418884	[0.4055944085121155, 0.4731457829475403, 0.8458350896835327, 0.8523131608963013, 0.5825800895690918, 0.44973546266555786, 0.9184049367904663, 0.47881773114204407, 0.4863685965538025, 0.4332493841648102, 0.46693655848503113, 0.557237446308136]
5	0	0.5797590017318726	det	0.9288299083709717	[0.2748643755912781, 0.4234309494495392, 0.8500435948371887, 0.8626086711883545, 0.48784440755844116, 0.366538941860199, 0.9282267689704895, 0.3118181824684143, 0.49404117465019226, 0.4114285707473755, 0.3400000035762787, 0.4657004773616791]
6	0	0.626024067401886	det	0.9172618985176086	[0.27031803131103516, 0.4600694477558136, 0.8540084362030029, 0.7332123517990112, 0.5488104820251465, 0.5436766743659973, 0.9047619104385376, 0.6208214163780212, 0.562435507774353, 0.27624309062957764, 0.5346938967704773, 0.32848837971687317]
7	0	0.6575100421905518	case	0.8880531191825867	[0.43838027119636536, 0.5753191709518433, 0.8862831592559814, 0.7372742295265198, 0.6865431070327759, 0.5697823166847229, 0.8585394024848938, 0.5651358962059021, 0.5897155404090881, 0.5504087209701538, 0.4372355341911316, 0.33627450466156006]
8	0	0.6559839248657227	det	0.8722190260887146	[0.4734133780002594, 0.5654362440109253, 0.8312309980392456, 0.7508417367935181, 0.6680567264556885, 0.6269841194152832, 0.8659440875053406, 0.42954325675964355, 0.6107456088066101, 0.4359672963619232, 0.6215469837188721, 0.4126679599285126]
9	0	0.5466666221618652	det	0.8502415418624878	[0.43826088309288025, 0.3880208432674408, 0.7403967976570129, 0.6428571343421936, 0.5012406706809998, 0.4634794294834137, 0.8121980428695679, 0.3360287547111511, 0.6181818246841431, 0.5287356376647949, 0.3221476376056671, 0.3220183551311493]
10	0	0.5873092412948608	det	0.8735310435295105	[0.3076923191547394, 0.31130436062812805, 0.7930004000663757, 0.7283531427383423, 0.596707820892334, 0.5109289884567261, 0.8601007461547852, 0.4375, 0.4800885021686554, 0.7217391133308411, 0.46304044127464294, 0.36563435196876526]
11	0	0.6302008032798767	det	0.8570598363876343	[0.46181172132492065, 0.3942953050136566, 0.7981810569763184, 0.7071917653083801, 0.6465927362442017, 0.5763411521911621, 0.8471818566322327, 0.6137217879295349, 0.5120275020599365, 0.7472222447395325, 0.5234042406082153, 0.37798166275024414]
12	0	0.5886746644973755	det	0.8127188086509705	[0.3010033369064331, 0.4186248779296875, 0.7475728392601013, 0.7638888955116272, 0.6287128925323486, 0.6706666946411133, 0.7526254653930664, 0.3849855661392212, 0.4740820825099945, 0.38978493213653564, 0.5883170962333679, 0.4736842215061188]
13	0	0.6097188591957092	det	0.8407871127128601	[0.21113243699073792, 0.5074626803398132, 0.7219635844230652, 0.6215277910232544, 0.5232653021812439, 0.6415868401527405, 0.8097793459892273, 0.49953487515449524, 0.6260775923728943, 0.4209115207195282, 0.6203346252441406, 0.5765258073806763]
14	0	0.5828112363815308	case	0.8338342905044556	[0.3191489279270172, 0.38747885823249817, 0.7586947083473206, 0.515625, 0.6084573268890381, 0.6582278609275818, 0.8117789626121521, 0.5360924005508423, 0.6067538261413574, 0.4852941036224365, 0.390625, 0.35159817337989807]
15	0	0.5559036135673523	cc	0.7733989953994751	[0.23223569989204407, 0.2863175570964813, 0.6473388075828552, 0.7356321811676025, 0.6786590218544006, 0.6901041865348816, 0.7522441744804382, 0.5620788931846619, 0.5457516312599182, 0.3324742317199707, 0.3148688077926636, 0.40706318616867065]
16	0	0.6249799132347107	case	0.8580086827278137	[0.41219961643218994, 0.5604304671287537, 0.8398268222808838, 0.4604569375514984, 0.5488530397415161, 0.7709497213363647, 0.698468804359436, 0.633952260017395, 0.5423542261123657, 0.30158731341362, 0.6561644077301025, 0.42566943168640137]
17	0	0.5653011798858643	conj	0.8261455297470093	[0.29107141494750977, 0.4079173803329468, 0.7393863201141357, 0.46483704447746277, 0.4925000071525574, 0.7601078152656555, 0.5929102301597595, 0.643122673034668, 0.5214931964874268, 0.19020172953605652, 0.6505848169326782, 0.39206641912460327]
18	0	0.5480321049690247	conj	0.8284518718719482	[0.3747747838497162, 0.35975611209869385, 0.7185757160186768, 0.3827361464500427, 0.4622870981693268, 0.7782427072525024, 0.5179079174995422, 0.5439710021018982, 0.6893423795700073, 0.16619718074798584, 0.6289398074150085, 0.5184834003448486]
19	0	0.4272288978099823	case	0.847720205783844	[0.12182740867137909, 0.27893421053886414, 0.6551571488380432, 0.5360824465751648, 0.46209096908569336, 0.48571428656578064, 0.3701784610748291, 0.47769516706466675, 0.4830699861049652, 0.07928388565778732, 0.36206895112991333, 0.3029721975326538]
20	0	0.43421685695648193	case	0.8326898217201233	[0.2625899314880371, 0.2302463948726654, 0.7039896845817566, 0.322203665971756, 0.5639289021492004, 0.36568212509155273, 0.3978811204433441, 0.5187265872955322, 0.3140043616294861, 0.13527850806713104, 0.4935567080974579, 0.25824692845344543]
21	0	0.38008031249046326	case	0.8647158741950989	[0.03832116723060608, 0.22789116203784943, 0.7743850946426392, 0.22521008551120758, 0.18001651763916016, 0.3979193866252899, 0.35992908477783203, 0.5115207433700562, 0.2763157784938812, 0.18051576614379883, 0.1819407045841217, 0.2734452188014984]
22	0	0.36690762639045715	case	0.8870760202407837	[0.05621805787086487, 0.14139693975448608, 0.8346930146217346, 0.08500000089406967, 0.5400340557098389, 0.05744125321507454, 0.4388161599636078, 0.24019138514995575, 0.17640186846256256, 0.03693181648850441, 0.13333334028720856, 0.33116278052330017]
23	0	0.2934136390686035	case	0.8482576012611389	[0.006557377055287361, 0.3971504867076874, 0.717247486114502, 0.058718860149383545, 0.1390460729598999, 0.032608695328235626, 0.2747187614440918, 0.2803308963775635, 0.07218683511018753, 0.03208556026220322, 0.03230148181319237, 0.31047266721725464]0	
0	0	0.5624096393585205	case	0.9585152864456177	[0.3585585653781891, 0.4982817769050598, 0.9183406233787537, 0.8529914617538452, 0.5057471394538879, 0.2749326229095459, 0.9438596367835999, 0.2681775391101837, 0.21405048668384552, 0.38005390763282776, 0.040207523852586746, 0.4972067177295685]
1	0	0.580401599407196	case	0.9682812094688416	[0.5388429760932922, 0.4405897557735443, 0.9189884066581726, 0.9505119323730469, 0.5277554392814636, 0.13466666638851166, 0.9394292235374451, 0.3671947717666626, 0.260022908449173, 0.4908616244792938, 0.0625, 0.4485436975955963]
2	0	0.5555822849273682	det	0.9521178603172302	[0.44285714626312256, 0.45180219411849976, 0.9295651912689209, 0.8917975425720215, 0.47999998927116394, 0.1409749686717987, 0.9508901238441467, 0.19259962439537048, 0.3515215218067169, 0.5519125461578369, 0.1608579158782959, 0.34208059310913086]
3	0	0.6291565895080566	det	0.9199288487434387	[0.42124542593955994, 0.4072512686252594, 0.8978165984153748, 0.8892989158630371, 0.6982343792915344, 0.2877237796783447, 0.9169632196426392, 0.4747292399406433, 0.5421686768531799, 0.44505494832992554, 0.2659279704093933, 0.5295774936676025]
4	0	0.6350200772285461	det	0.9173364043235779	[0.3674911558628082, 0.4716981053352356, 0.8680289387702942, 0.8726937174797058, 0.6265769600868225, 0.46408841013908386, 0.9052813053131104, 0.3963470458984375, 0.46727898716926575, 0.4211956560611725, 0.529644250869751, 0.537534773349762]
5	0	0.5857831239700317	det	0.9485645890235901	[0.20847457647323608, 0.44307148456573486, 0.8551695346832275, 0.8855218887329102, 0.5180920958518982, 0.3937753736972809, 0.9395933151245117, 0.3891531825065613, 0.4854910671710968, 0.4243323504924774, 0.2669433057308197, 0.35945945978164673]
6	0	0.624819278717041	det	0.9342560768127441	[0.3156089186668396, 0.4404553472995758, 0.866134762763977, 0.7323232293128967, 0.5594573020935059, 0.4894736707210541, 0.9204152226448059, 0.5351043939590454, 0.5213482975959778, 0.3887399435043335, 0.5361111164093018, 0.38771769404411316]
7	0	0.6563855409622192	case	0.8761782050132751	[0.4182509481906891, 0.5017152428627014, 0.8616109490394592, 0.7226027250289917, 0.7356792092323303, 0.4399999976158142, 0.865155816078186, 0.5057252049446106, 0.6153846383094788, 0.6266666650772095, 0.5530410408973694, 0.4110371172428131]
8	0	0.6575100421905518	case	0.8685241341590881	[0.5236486196517944, 0.49380677938461304, 0.8276011943817139, 0.7486910820007324, 0.7154026627540588, 0.6635006666183472, 0.8465737104415894, 0.39371535181999207, 0.676344096660614, 0.5362694263458252, 0.615606963634491, 0.45009785890579224]
9	0	0.5575903654098511	det	0.8647540807723999	[0.2893401086330414, 0.5026454925537109, 0.7778248190879822, 0.6587436199188232, 0.45247766375541687, 0.5045395493507385, 0.790398120880127, 0.23240740597248077, 0.5995500683784485, 0.4648648500442505, 0.31771597266197205, 0.4121037423610687]
10	0	0.5922088027000427	det	0.885465145111084	[0.3682432472705841, 0.37826088070869446, 0.7488372325897217, 0.713087260723114, 0.5828524231910706, 0.5779569745063782, 0.8825581669807434, 0.41153082251548767, 0.49421295523643494, 0.6746031641960144, 0.4350649416446686, 0.39638784527778625]
11	0	0.6195180416107178	det	0.8832547068595886	[0.4693140685558319, 0.2701784074306488, 0.8071242570877075, 0.5910780429840088, 0.7619821429252625, 0.7061923742294312, 0.8832547068595886, 0.47999998927116394, 0.4751552939414978, 0.6774193644523621, 0.4303278625011444, 0.42759960889816284]
12	0	0.5959839224815369	det	0.7971014380455017	[0.3663366436958313, 0.5048203468322754, 0.7252839803695679, 0.7806215882301331, 0.5513643622398376, 0.6317829489707947, 0.7971014380455017, 0.35606732964515686, 0.42984411120414734, 0.43342775106430054, 0.521497905254364, 0.563829779624939]
13	0	0.6097991466522217	det	0.82899409532547		[0.1684981733560562, 0.4451219439506531, 0.7502153515815735, 0.5714285969734192, 0.5059952139854431, 0.6223404407501221, 0.82899409532547, 0.6086956262588501, 0.6468647122383118, 0.46685081720352173, 0.6351531147956848, 0.43897825479507446]
14	0	0.5792770981788635	case	0.8342882394790649	[0.32107022404670715, 0.39360806345939636, 0.7897752523422241, 0.557692289352417, 0.6120619177818298, 0.6223958134651184, 0.7260435223579407, 0.5249537825584412, 0.6208791136741638, 0.5840455889701843, 0.410540908575058, 0.3229755163192749]
15	0	0.5670682787895203	conj	0.8062756061553955	[0.171875, 0.3476070463657379, 0.7234326601028442, 0.7469244003295898, 0.6197295188903809, 0.7844474911689758, 0.6913652420043945, 0.580110490322113, 0.5260869860649109, 0.3089887499809265, 0.3502824902534485, 0.4436297118663788]
16	0	0.6302810907363892	conj	0.8649386167526245	[0.39350181818008423, 0.49087750911712646, 0.8299871683120728, 0.4991212785243988, 0.5678913593292236, 0.6848567724227905, 0.7686250805854797, 0.663236677646637, 0.5240174531936646, 0.3086419701576233, 0.6445946097373962, 0.5238540768623352]
17	0	0.5666666626930237	conj	0.8024861812591553	[0.3637992739677429, 0.3379310369491577, 0.6894357204437256, 0.5462478399276733, 0.5640220046043396, 0.7348066568374634, 0.6515415906906128, 0.6126213669776917, 0.5371178984642029, 0.22850123047828674, 0.5817174315452576, 0.5103857517242432]
18	0	0.5482730865478516	conj	0.803947389125824	[0.28859061002731323, 0.2795138955116272, 0.6563467383384705, 0.4017094075679779, 0.5659472346305847, 0.75, 0.5623154044151306, 0.5730129480361938, 0.7457447052001953, 0.1918918937444687, 0.605374813079834, 0.5346628427505493]
19	0	0.43510037660598755	case	0.7503136992454529	[0.1588946431875229, 0.21293103694915771, 0.6461731195449829, 0.4169435203075409, 0.5300906896591187, 0.47083333134651184, 0.45206311345100403, 0.3443830609321594, 0.4423963129520416, 0.0516795851290226, 0.45516303181648254, 0.41698113083839417]
20	0	0.4404015839099884	case	0.7638766765594482	[0.1546572893857956, 0.27491694688796997, 0.6634361147880554, 0.46503496170043945, 0.43600329756736755, 0.34736841917037964, 0.424207478761673, 0.4315589368343353, 0.45910578966140747, 0.11911357194185257, 0.29445233941078186, 0.4790146052837372]
21	0	0.37598392367362976	case	0.7831533551216125	[0.04955752193927765, 0.14995715022087097, 0.6738660931587219, 0.19587628543376923, 0.35779815912246704, 0.41081079840660095, 0.4759953022003174, 0.2886405885219574, 0.3163596987724304, 0.11278195679187775, 0.16486486792564392, 0.47109827399253845]
22	0	0.36168673634529114	case	0.849397599697113	[0.06533575057983398, 0.3285024166107178, 0.8132529854774475, 0.08862876147031784, 0.3707679510116577, 0.06994818896055222, 0.4432748556137085, 0.41088178753852844, 0.16075387597084045, 0.07536231726408005, 0.176384836435318, 0.07382550090551376]
23	0	0.3054618239402771	case	0.8143293857574463	[0.003710575168952346, 0.04919423162937164, 0.7313237190246582, 0.08185053616762161, 0.48135873675346375, 0.06657608598470688, 0.34950894117355347, 0.3723021447658539, 0.0357142873108387, 0.010958904400467873, 0.01587301678955555, 0.2542857229709625]
